Redshift evolution of extragalactic rotation measures

We obtained rotation measures of 2642 quasars by cross-identification of the most updated quasar catalog and rotation measure catalog. After discounting the foreground Galactic Faraday rotation of the Milky Way, we get the residual rotation measure (RRM) of these quasars. We carefully discarded the effects from measurement and systematical uncertainties of RRMs as well as large RRMs from outliers, and get marginal evidence for the redshift evolution of real dispersion of RRMs which steady increases to 10 rad m$^{-2}$ from $z=0$ to $z\sim1$ and is saturated around the value at higher redshifts. The ionized clouds in the form of galaxy, galaxy clusters or cosmological filaments could produce the observed RRM evolutions with different dispersion width. However current data sets can not constrain the contributions from galaxy halos and cosmic webs. Future RM measurements for a large sample of quasars with high precision are desired to disentangle these different contributions.

==> table1.dat <==
      RA         DEC          z        GL        GB           RM         dRM     ref         GRM        dGRM      RRM        dRRM
    0.0417    30.9331      1.801   110.1507   -30.6630      -37.9       11.0    tss09      -68.8        1.7       30.9       11.1
    0.2542    24.1450      0.300   108.4335   -37.3031      -63.2       14.5    tss09      -57.8        1.9       -5.4       14.6
    0.3867    14.9356      0.399   105.3749   -46.2285      -34.9        3.8    tss09      -17.0        1.2      -17.9        4.0
    0.7050    30.5447      2.300   110.6968   -31.1693      -40.5       13.9    tss09      -68.6        1.7       28.1       14.0
    0.7992    16.4839      1.600   106.5177   -44.8449      -24.3        8.5    tss09      -21.2        1.2       -3.1        8.6
    0.9283   -11.8633      1.300    84.3539   -71.0677       -3.8       13.3    tss09        0.4        1.4       -4.2       13.4
    0.9383   -11.1383      1.569    85.6081   -70.4718       -8.2        9.3    tss09        1.8        1.4      -10.0        9.4
    1.3108     4.4186      1.200   101.7086   -56.5377       13.3        5.6    tss09       -2.7        1.4       16.0        5.8
    1.5942    -0.0733      1.038    99.2808   -60.8590       12.0        3.0    skb81       -5.2        1.6       17.2        3.4
    1.5958    12.5981      0.980   106.1113   -48.7967      -11.2        8.5    tss09      -10.0        1.2       -1.2        8.6
    1.6471     8.8044      1.900   104.5495   -52.4592       -8.0       13.7    tss09       -3.5        1.2       -4.5       13.7
    2.0550    13.6133      1.000   107.1538   -47.9300        0.1       15.9    tss09      -11.9        1.2       12.0       15.9
    2.1925     0.0611      0.505   100.5304   -60.9412      -38.5       18.8    tss09       -5.4        1.5      -33.1       18.9
    2.2071    -0.2778      2.000   100.3199   -61.2648        7.8        8.0    tss09       -5.3        1.5       13.1        8.1
    2.2662     6.4725      0.400   104.4242   -54.8694      -17.1        7.4    tss09       -1.8        1.3      -15.3        7.5
    2.4463     6.0972      2.311   104.5382   -55.2800       10.3       15.4    tss09       -1.7        1.3       12.0       15.5
    2.5758    14.5606      0.901   108.2184   -47.1326      -25.6       10.5    tss09      -14.1        1.1      -11.5       10.6
    2.6196    20.7969      0.600   110.1993   -41.0599      -36.4       16.2    tss09      -36.6        1.6        0.2       16.3
    2.6450   -30.9042      0.999     7.5916   -80.3078      -10.4        9.3    tss09        8.3        0.8      -18.7        9.3
    2.8967     8.3986      1.300   106.3363   -53.1842        3.2        2.0    tss09       -2.9        1.2        6.1        2.3
    3.0346     7.3308      1.800   106.0930   -54.2510      -22.1       14.5    tss09       -2.1        1.2      -20.0       14.6
    3.3363   -15.2297      1.838    84.3517   -75.1678       11.1       13.0    tss09       -0.1        1.2       11.2       13.1
    3.4754    -4.3978      1.075    99.7867   -65.5687       -1.5        4.4    tss09       -0.0        1.4       -1.5        4.6
    3.6575   -30.9886      2.785     5.1071   -81.0824        9.0        2.0   mgh+10        7.7        0.8        1.3        2.2
    3.7604   -18.2142      0.743    77.7952   -77.7642       -2.5        4.9    tss09        3.7        1.0       -6.2        5.0
    4.0000    39.0072      1.721   115.4420   -23.3486     -123.9        4.0   kmg+03      -81.6        2.4      -42.3        4.7
    4.0533    29.7517      1.300   113.8648   -32.4992      -74.3        8.1    tss09      -66.0        1.7       -8.3        8.3
    4.0729    24.9656      1.800   112.9169   -37.2218      -43.1       13.6    tss09      -60.1        1.8       17.0       13.7
    4.1658    25.1747      1.300   113.0655   -37.0299      -77.1        6.9    tss09      -60.9        1.8      -16.2        7.1
    4.2588    32.1558      1.086   114.5124   -30.1529      -42.1       12.5    tss09      -62.4        1.6       20.3       12.6
    4.2846    81.5856      3.387   121.6112    18.8019        8.8       14.6    tss09        5.2        1.8        3.6       14.7
    4.7204    14.1689      0.900   111.1046   -47.9538        0.8        8.4    tss09      -12.0        1.1       12.8        8.5
    4.8608     8.0611      1.200   109.3868   -53.9671       -3.4       12.9    tss09       -2.9        1.3       -0.5       13.0
    4.9408    73.4583      1.781   120.6440    10.7275       19.3        4.0    tss09      -13.8        3.3       33.1        5.2
    5.0938    10.4356      0.500   110.5542   -51.6881        2.0       12.9    tss09       -6.4        1.2        8.4       13.0
    5.1050    15.6817      2.009   112.0470   -46.5335      -22.0        1.0    skb81      -14.9        1.1       -7.1        1.5
    5.4842    23.4325      1.200   114.2222   -38.9398      -23.0       12.1    tss09      -48.5        1.7       25.5       12.2
    5.5275    45.4261      1.897   117.5538   -17.1392      -12.3        8.2    tss09      -53.1        2.3       40.8        8.5
    5.6067     5.0356      3.161   109.5520   -57.0806       29.1       15.6    tss09       -1.8        1.4       30.9       15.7
    5.8975    44.9431      1.062   117.7665   -17.6492      -54.9       16.8    tss09      -58.3        2.3        3.4       17.0
    5.9008    -2.8850      2.740   106.3848   -64.8587      -29.1       12.0    tss09       -3.6        1.2      -25.5       12.1
    5.9138    14.7561      1.400   112.9495   -47.5764       -0.8        9.8    tss09      -12.8        1.1       12.0        9.9
    6.1137    24.6575      1.444   115.1666   -37.8071      -53.9       13.8    tss09      -53.8        1.7       -0.1       13.9
    6.1792    40.2703      1.983   117.4262   -22.3156     -164.3       15.5    tss09      -77.5        2.1      -86.8       15.6
    6.1813    32.8600      0.800   116.4763   -29.6767      -56.8       15.3    tss09      -65.2        1.7        8.4       15.4
    6.1913    -4.2003      1.946   106.2519   -66.2044       12.9       14.7    tss09       -2.1        1.1       15.0       14.7
    6.2692    18.2864      2.000   114.1981   -44.1379      -29.9       14.6    tss09      -22.9        1.3       -7.0       14.7
    6.3587    39.3267      1.946   117.4615   -23.2687      -99.6        2.0   kmg+03      -79.1        2.1      -20.5        2.9
    6.4758     8.6197      0.814   112.2255   -53.7204      -14.2        9.1    tss09       -4.5        1.3       -9.7        9.2
    6.7142   -11.2144      1.115   101.7958   -73.0695       12.6        4.4    tss09        2.5        1.2       10.1        4.6
    6.7737     9.4992      1.400   112.9496   -52.9001       -2.0       12.8    tss09       -5.7        1.2        3.7       12.9
    7.1250    17.1289      2.300   115.1167   -45.3945      -22.3       11.5    tss09      -18.7        1.3       -3.6       11.6
    7.2650     5.1597      1.633   112.5893   -57.2620       29.8        1.7    mbm11       -2.5        1.4       32.3        2.2
    7.2713    20.8600      1.985   115.9308   -41.7077      -31.4       11.3    tss09      -33.6        1.5        2.2       11.4
    7.3092    34.9425      0.517   117.7940   -27.7077      -45.5        5.3    tss09      -75.6        2.0       30.1        5.7
    7.4329   -15.8494      2.000    97.7646   -77.6475      -23.0       17.3    tss09        4.3        1.1      -27.3       17.3
    7.4413     5.9114      1.317   113.1220   -56.5470    -3116.0       63.0   bbp+11       -2.7        1.5    -3113.3       63.0
    7.5933    38.2894      1.066   118.3950   -24.3967      -98.6        7.8    tss09      -79.5        2.0      -19.1        8.1
    7.6325    -2.1989      0.500   110.6912   -64.5726       -7.4       15.0    tss09       -4.5        1.1       -2.9       15.0
    7.6542    17.0867      2.100   115.8251   -45.4976       -4.2        8.4    tss09      -18.7        1.2       14.5        8.5
    7.7550   -12.8139      0.510   103.4676   -74.9087        9.2       15.9    tss09        2.6        1.2        6.6       15.9
    7.9771    37.4917      2.200   118.6511   -25.2177      -88.6        7.8    tss09      -79.5        2.0       -9.1        8.1
    8.1375   -26.8217      1.470    36.0249   -85.7808        9.0        3.0   mgh+10        7.0        0.7        2.0        3.1
    8.1862   -21.7392      0.806    83.6470   -83.1355      -19.4       14.1    tss09        6.6        0.9      -26.0       14.1
    8.2358    14.9436      1.000   116.2879   -47.6894      -32.4       11.8    tss09      -13.0        1.2      -19.4       11.9
    8.2467    -0.2214      1.535   112.8228   -62.7304      -14.9       13.0    tss09       -4.6        1.1      -10.3       13.0
    8.3033     3.5972      1.800   114.0873   -58.9612       -8.6       13.3    tss09       -3.5        1.4       -5.1       13.4
    8.3383    -9.1006      1.400   108.7530   -71.4727       25.6       14.6    tss09        0.7        1.2       24.9       14.6
    8.6288   -21.5644      0.764    87.3223   -83.2329      -40.9       15.1    tss09        6.4        0.9      -47.3       15.1
    8.7750    42.6392      1.588   119.7328   -20.1311      105.8       16.7   kmg+03      -73.5        2.1      179.3       16.8
    8.7867   -20.0667      0.518    94.2322   -82.0146      -91.6        5.6    tss09        5.5        0.9      -97.1        5.7
    8.8942   -28.4183      0.466    11.8270   -86.2621       -1.5        8.2    tss09        5.6        0.7       -7.1        8.2
    8.9708    -9.1972      1.004   110.6239   -71.6963        4.2       11.6    tss09        0.3        1.2        3.9       11.7
    8.9812    15.8883      1.163   117.4770   -46.8190      -33.7        9.3    tss09      -15.5        1.2      -18.2        9.4
    9.0267    18.6331      1.468   117.8727   -44.0880       44.0       12.0    skb81      -24.4        1.4       68.4       12.1
    9.1125     0.2178      0.561   114.8182   -62.4176        4.8       12.5    tss09       -4.4        1.1        9.2       12.5
    9.1479    -3.3044      1.800   113.8207   -65.9132        7.5       15.8    tss09       -3.3        1.0       10.8       15.8
    9.1508     0.8147      0.591   115.0576   -61.8300        3.0        7.8    tss09       -4.5        1.1        7.5        7.9
    9.4029    39.6367      1.938   120.0373   -23.1574      -60.5       18.7    tss09      -77.6        2.2       17.1       18.8
    9.4421    36.9864      0.366   119.9002   -25.8049      -78.5        3.1    tss09      -79.1        2.0        0.6        3.7
    9.4929    24.1197      2.261   118.9968   -38.6491       -1.0        5.0    skb81      -44.0        1.5       43.0        5.2
    9.5396    33.9044      0.500   119.7851   -28.8862     -109.3       15.3    tss09      -75.1        1.7      -34.2       15.4
    9.5612   -24.9839      1.196    68.0918   -86.3427        2.9        4.3    tss09        7.4        0.7       -4.5        4.4
    9.5750    12.4589      1.395   117.9090   -50.2847       -4.8        1.0    tss09       -9.4        1.2        4.6        1.6
    9.6033    41.6183      1.353   120.3217   -21.1874      -94.1        6.9    tss09      -75.4        2.2      -18.7        7.2
    9.6121   -38.9967      0.596   314.9822   -77.8260      -13.8        2.8    tss09        5.7        1.5      -19.5        3.2
    9.8812   -11.1839      0.552   112.3979   -73.8115      -15.4        8.0    tss09        0.5        1.2      -15.9        8.1
   10.0733   -32.9117      2.100   324.8887   -83.7344        4.9        8.1    tss09        4.3        1.1        0.6        8.2
   10.0783    -2.5217      2.959   116.2831   -65.2497      -16.6        9.9    tss09       -3.5        1.0      -13.1        9.9
   10.2400    -1.7753      1.176   116.8358   -64.5229      -24.0        8.0    skb81       -3.8        1.0      -20.2        8.1
   10.3012     7.6139      3.024   118.4893   -55.1696       -5.1        2.1    cla00       -6.2        1.3        1.1        2.5
   10.3458    37.9819      0.379   120.7487   -24.8472      -66.7       14.9    tss09      -78.6        2.1       11.9       15.0
   10.3583    -1.7211      1.674   117.1210   -64.4799       13.4        2.6    tss09       -3.8        1.0       17.2        2.8
   10.4808    24.9781      1.800   120.2013   -37.8432      -48.1        8.8    tss09      -45.5        1.5       -2.6        8.9
   10.5563    15.1542      1.159   119.6303   -47.6585      -15.4        8.8    tss09      -13.0        1.1       -2.4        8.9
   10.5808    57.1436      1.141   121.6897    -5.7062      -49.7        2.6    tss09      -82.7        5.2       33.0        5.8
   10.6608    28.4200      1.600   120.5880   -34.4117      -47.0        9.8    tss09      -58.5        1.5       11.5        9.9
   10.6733    27.2469      1.500   120.5419   -35.5842      -55.0       14.8    tss09      -54.2        1.5       -0.8       14.9
   10.6792    12.7825      1.800   119.6207   -50.0332      -16.5        1.7    tss09       -9.4        1.2       -7.1        2.1
   11.5325    24.9425      0.747   121.4068   -37.9135      -37.9       14.9    tss09      -43.2        1.4        5.3       15.0
   11.6983    39.0131      0.958   121.9455   -23.8498      -90.6       15.9    tss09      -78.1        2.1      -12.5       16.0
   11.7854    -9.5361      2.620   119.4310   -72.3786      -14.5        2.1    cla00       -2.6        1.4      -11.9        2.5
   11.9192   -75.5031      2.324   303.2468   -41.6229       21.0        4.0   mgs+08       31.4        3.4      -10.4        5.3
   12.2517    19.1386      1.701   122.1373   -43.7294      -33.5       12.6    tss09      -24.1        1.4       -9.4       12.7
   12.4750   -10.1039      2.238   121.6393   -72.9718       44.8       10.3    tss09       -3.2        1.4       48.0       10.4
   12.6113     0.5325      1.211   122.3972   -62.3382      -20.6       16.0    tss09       -4.4        1.0      -16.2       16.0
   12.7842    -6.8339      1.975   122.7163   -69.7055     2887.0       82.0   bbp+11       -3.7        1.3     2890.7       82.0
   12.8950   -11.0606      1.800   123.0579   -73.9323      -11.4       11.7    tss09       -2.9        1.3       -8.5       11.8
   13.1988    31.0264      1.300   123.2742   -31.8445     -121.8       17.0    tss09      -64.5        1.5      -57.3       17.1
   13.2188   -28.4317      1.643   289.3102   -88.6584       30.0       12.9    tss09        6.5        0.8       23.5       12.9
   13.4258    -0.0758      0.600   124.1770   -62.9421       -7.6       21.6    tss09       -2.8        1.0       -4.8       21.6
   13.4346    29.4186      1.832   123.5323   -33.4505      -69.5        5.7    tss09      -58.6        1.4      -10.9        5.9
   13.7100     7.5811      1.200   124.4123   -55.2809      -22.9       10.3    tss09       -8.7        1.2      -14.2       10.4
   14.4017    13.6958      0.300   125.2229   -49.1485        5.6       10.5    tss09       -8.1        1.2       13.7       10.6
   14.5208    -5.6644      1.246   127.4424   -68.4780       20.7        2.4    tss09       -3.4        1.3       24.1        2.7
   14.5475    34.8831      0.800   124.4997   -27.9681     -100.7       14.3    tss09      -75.6        1.8      -25.1       14.4
   14.6983     6.1553      2.000   126.2605   -56.6689      -16.2        9.8    tss09       -9.4        1.2       -6.8        9.9
   14.7729     0.1142      0.719   127.1061   -62.6955       -1.2        3.3     ow95       -2.0        1.1        0.8        3.5
   14.8712   -10.2928      1.418   129.7392   -73.0581      -27.2        5.3    tss09       -7.0        1.5      -20.2        5.5
   14.9667   -31.8719      1.231   282.3061   -84.9145       20.7       12.5    tss09        3.2        1.1       17.5       12.5
   15.0775    31.1328      1.700   125.1634   -31.7005      -80.5        6.6    tss09      -63.0        1.4      -17.5        6.8
   15.1754   -22.6667      0.706   148.6414   -85.0690        7.8       14.4    tss09        7.1        0.9        0.7       14.4
   15.3204    50.0789      2.547   124.5509   -12.7619     -116.1        9.2    tss09      -80.5        2.5      -35.6        9.5
   15.6904    58.4031      0.644   124.4192    -4.4360     -175.4        6.9    tss09      -86.2        5.5      -89.2        8.8
   15.7346   -26.7767      1.597   205.7738   -87.4132        2.0        3.0   mgh+10        9.0        0.8       -7.0        3.1
   15.9817   -25.7353      0.449   187.1491   -86.8766      -15.5       19.0    tss09        9.0        0.8      -24.5       19.0
   16.0712    -2.2606      2.050   130.5277   -64.9427       13.0        4.0    tss09        1.8        1.1       11.2        4.2
   16.1650   -33.2478      0.380   278.7198   -83.2475       29.4       15.0    tss09        3.0        1.0       26.4       15.0
   16.3996    15.2167      1.025   127.9931   -47.5159      -35.1       14.1    tss09      -10.0        1.2      -25.1       14.2
   16.4567    18.7519      1.400   127.6684   -43.9874       -2.3       15.6    tss09      -19.4        1.5       17.1       15.7
   16.4800    19.2078      0.879   127.6499   -43.5313      -17.6        6.0    tss09      -21.1        1.5        3.5        6.2
   16.5954    -1.9272      2.187   131.6469   -64.5458      -10.4        2.1    cla00        2.5        1.2      -12.9        2.4
   16.6088   -27.3033      2.492   216.7943   -86.6613      -36.0       15.5    tss09        9.1        0.8      -45.1       15.5
   16.6837   -10.5694      0.468   135.9315   -73.0539      -24.3        0.1    mbm11       -8.9        1.5      -15.4        1.5
   16.9371    25.9786      1.700   127.5076   -36.7482      -41.0       14.4    tss09      -45.7        1.5        4.7       14.5
   16.9413    13.2014      2.300   129.0543   -49.4762       71.7        8.0    tss09       -7.0        1.2       78.7        8.1
   17.0550   -12.0139      1.539   138.3453   -74.3813      -77.5       12.2    tss09       -5.9        1.5      -71.6       12.3
   17.1075     6.1278      0.511   130.5985   -56.4908        1.3        9.1    tss09       -7.0        1.1        8.3        9.2
   17.1117    -0.6233      1.375   132.3908   -63.1823        8.0        6.0    skb81        2.6        1.1        5.4        6.1
   17.1617     1.5833      2.107   131.8273   -60.9908      -11.0        1.0    skb81       -0.1        1.2      -10.9        1.5
   17.1858    47.6211      0.800   125.9515   -15.1491      -85.9       17.4    tss09      -79.0        2.3       -6.9       17.6
   17.2625   -23.1250      0.818   168.7665   -84.3515        6.0        2.0   mgh+10        8.4        0.9       -2.4        2.2
   17.3567    38.2794      0.583   126.8092   -24.4568      -71.2        7.3    tss09      -82.9        2.3       11.7        7.6
   17.3642     7.9742      1.600   130.6536   -54.6272      -37.1       15.0    tss09       -6.7        1.2      -30.4       15.0
   17.3658    31.8322      1.710   127.3929   -30.8833      -61.8       13.7    tss09      -61.2        1.6       -0.6       13.8
   17.5333    13.7767      1.400   129.8386   -48.8442       36.5       11.4    tss09       -7.8        1.2       44.3       11.5
   17.8100    17.2244      2.192   129.6719   -45.3880      -21.0       15.0    tss09      -15.2        1.4       -5.8       15.1
   17.9025    13.4106      2.500   130.4461   -49.1667      -13.8        3.3    tss09       -7.1        1.2       -6.7        3.5
   17.9067    43.5919      1.347   126.7990   -19.1282     -112.3        2.5    tss09      -80.6        2.2      -31.7        3.3
   17.9867   -13.2833      2.420   143.0439   -75.3483      -12.0        6.4    tss09       -2.4        1.4       -9.6        6.5
   18.0425    20.3394      0.746   129.5046   -42.2676      -46.9       10.3    tss09      -26.7        1.6      -20.2       10.4
   18.0538    35.3719      0.450   127.6976   -27.3075      -52.1        8.2    tss09      -72.9        2.2       20.8        8.5
   18.1142    28.0853      0.300   128.5622   -34.5566      -28.9       12.2    tss09      -50.4        1.6       21.5       12.3
   18.2096    32.1381      0.603   128.1903   -30.5151      -60.4        3.0    tss09      -60.9        1.6        0.5        3.4
   18.3158   -35.8633      1.220   276.2803   -80.1079       16.9       10.1    tss09        4.5        1.0       12.4       10.1
   18.3221    27.7503      1.300   128.8257   -34.8713      -27.4       13.6    tss09      -49.4        1.6       22.0       13.7
   18.3238    40.4369      1.479   127.4231   -22.2441      -64.2        1.5   kmg+03      -83.9        2.2       19.7        2.7
   18.3625    49.8067      0.395   126.5723   -12.9094     -128.1        4.2    tss09      -84.3        2.5      -43.8        4.9
   18.3800    -2.0850      2.381   135.7897   -64.4041       33.1       14.2    tss09        4.8        1.2       28.3       14.3
   18.4271   -25.3997      1.050   195.0833   -84.7171       38.7        5.5    tss09        9.4        0.8       29.3        5.6
   18.4771    13.4144      0.685   131.2927   -49.0922       -5.1        5.0    tss09       -7.6        1.2        2.5        5.1
   18.8208    -1.4511      1.365   136.4810   -63.6938       -9.3        7.0     ow95        5.5        1.2      -14.8        7.1
   18.8492   -28.0819      2.579   224.4975   -84.6078       12.0        2.0   mgh+10        9.7        0.9        2.3        2.2
   18.9438   -30.8219      1.414   249.1363   -83.5232        8.0        3.0   mgh+10        6.8        1.0        1.2        3.2
   19.0521   -11.6044      0.672   144.6686   -73.4220       -6.4        0.9    tss09       -6.2        1.5       -0.2        1.8
   19.1533   -34.9503      1.960   269.9286   -80.5046       -9.5        9.1    tss09        4.2        0.9      -13.7        9.1
   19.3658    -4.4194      0.100   139.3619   -66.4574       45.4        9.5    tss09        0.3        1.5       45.1        9.6
   19.4358   -33.9517      0.647   264.8638   -81.1369       48.8       17.2    tss09        4.3        0.9       44.5       17.2
   19.5767     2.9683      0.670   136.1241   -59.2135        9.0       11.0    skb81        2.4        1.1        6.6       11.1
   19.6442    -8.9108      1.329   143.5953   -70.6859      -28.1       13.1    tss09       -9.6        1.5      -18.5       13.2
   19.7383   -21.6917      1.165   173.4459   -81.7092        4.0        2.0   mgh+10        9.5        1.0       -5.5        2.2
   20.0275    25.0711      1.616   131.1052   -37.3452      -26.2        5.6    tss09      -42.7        1.7       16.5        5.8
   20.0583    -6.4467      1.700   142.5367   -68.2155      -30.2       12.2    tss09       -8.1        1.6      -22.1       12.3
   20.2554     3.7369      0.765   137.0891   -58.3193       -5.0       13.0    skb81        2.6        1.1       -7.6       13.0
   20.3471   -30.1325      1.347   239.2613   -82.7761       14.0        3.0   mgh+10        8.1        0.9        5.9        3.1
   20.4229    11.8306      0.570   134.5811   -50.3556      240.0       18.0    pus01       -6.4        1.3      246.4       18.0
   20.4867     4.3736      0.637   137.2501   -57.6475       -8.8        6.2    tss09        2.1        1.1      -10.9        6.3
   20.5146    42.1292      1.400   128.9816   -20.3826     -103.1        5.7    tss09      -81.6        2.6      -21.5        6.2
   20.6158    -4.3575      1.953   142.2967   -66.0559       -3.0        1.0    skb81       -0.3        1.6       -2.7        1.9
   20.6617    25.0419      2.025   131.8252   -37.2903      -40.3        1.9    tss09      -42.6        1.7        2.3        2.6
   20.7525    33.4850      1.700   130.4510   -28.9254      -42.9       16.5    tss09      -60.3        1.9       17.4       16.6
   20.7592     8.0853      0.684   136.3056   -53.9639       18.4       15.0    tss09       -1.9        1.3       20.3       15.1
   20.7921    30.4642      1.700   130.9875   -31.9108      -69.0        4.2    tss09      -52.7        1.7      -16.3        4.5
   20.9625   -29.0706      2.564   230.0200   -82.5948       32.0        3.0   mgh+10        9.2        0.9       22.8        3.1
   20.9800    16.9678      1.300   133.9874   -45.2056      -35.7       16.4    tss09      -18.7        1.5      -17.0       16.5
   21.1075    56.3144      2.364   127.5231    -6.2629      -60.0        5.1    tss09      -70.0        4.7       10.0        6.9
   21.1450    -4.0175      0.561   143.2728   -65.5719        2.4        3.5    tss09        0.5        1.6        1.9        3.8
   21.2729     1.7742      1.559   139.9296   -59.9823       18.6        4.7    tss09        6.9        1.1       11.7        4.8
   21.3700    -0.0986      1.076   141.1579   -61.7598       16.0        3.0    skb81        8.1        1.1        7.9        3.2
   21.5625   -22.3761      0.717   183.7969   -80.7822        6.7        2.6    tss09        9.5        0.9       -2.8        2.7
   21.8846    10.5297      1.700   137.2241   -51.3375        0.0        8.4    tss09       -4.6        1.4        4.6        8.5
   22.4804    14.7797      1.630   136.6553   -47.0640      -16.0        2.9    tss09      -15.0        1.6       -1.0        3.3
   22.4992    23.6389      1.470   134.2178   -38.3864      -65.0        3.0    skb81      -39.4        1.7      -25.6        3.5
   22.7517     0.2897      1.215   143.6710   -60.9787       15.5        5.2    tss09        8.2        1.1        7.3        5.3
   22.8400     6.3953      0.659   140.4571   -55.1123        6.0        2.0    skb81        1.4        1.3        4.6        2.4
   22.8617    38.5775      1.277   131.4551   -23.6312     -205.7        5.6    tss09      -76.5        2.8     -129.2        6.2
   22.9367    11.4775      0.900   138.4620   -50.1749       11.1        7.1    tss09       -6.4        1.4       17.5        7.2
   23.1808   -16.9136      1.020   168.1234   -76.0180       -7.0        3.0    skb81        7.0        1.3      -14.0        3.3
   23.2479    38.6839      0.889   131.7594   -23.4745      -71.3        6.6    tss09      -76.4        2.7        5.1        7.1
   23.3525    24.4614      0.452   134.9806   -37.4264      -33.9        4.3    tss09      -42.1        1.8        8.2        4.7
   23.6329   -38.7256      2.140   267.8067   -75.3178       25.1       11.4    tss09        5.4        1.3       19.7       11.5
   23.6483    -9.5172      2.220   155.0052   -69.6552       22.8        8.0    tss09       -5.0        1.5       27.8        8.1
   23.6525     6.2108      1.000   141.9020   -55.0629       -1.7       14.7    tss09        2.4        1.3       -4.1       14.8
   23.8992   -38.9069      2.080   267.6631   -75.0447       -5.5        8.2    tss09        5.3        1.3      -10.8        8.3
   23.9062   -20.1458      1.141   180.6518   -77.7152       -3.0        2.0   mgh+10        9.0        1.1      -12.0        2.3
   24.0733    17.8733      0.496   137.7659   -43.7026      -27.2        5.2    tss09      -22.6        1.6       -4.6        5.4
   24.1017    20.9578      0.425   136.8263   -40.6976      -23.0        1.0    skb81      -30.1        1.6        7.1        1.9
   24.2442    47.8581      0.859   130.7884   -14.3178     -101.2        2.1    tss09      -76.4        2.6      -24.8        3.4
   24.3150    21.7622      1.000   136.8377   -39.8690        1.8       12.9    tss09      -32.6        1.7       34.4       13.0
   24.4767   -31.4031      2.391   238.5764   -79.0090       -6.0        2.0   mgh+10        6.4        0.9      -12.4        2.2
   24.6471    29.3678      1.727   135.1027   -32.3872       12.2       15.8    tss09      -57.2        2.0       69.4       15.9
   24.7483    23.6811      0.800   136.7669   -37.9097      -49.8       12.3    tss09      -39.9        1.9       -9.9       12.4
   24.9246    17.8856      2.716   138.8455   -43.4899       -0.9        2.5    tss09      -21.9        1.5       21.0        2.9
   24.9883     1.5294      0.262   147.0383   -59.0527       14.3        2.2    cla00        7.1        1.1        7.2        2.5
   25.0183   -15.5486      0.819   169.6831   -73.8244       20.3       18.7    tss09        5.8        1.4       14.5       18.8
   25.0800    14.7739      2.221   140.2139   -46.4511      -12.2        9.3    tss09      -15.5        1.6        3.3        9.4
   25.0942     7.8992      0.899   143.3555   -53.0210        8.0       14.4    tss09        1.2        1.4        6.8       14.5
   25.1408    40.4039      1.620   132.9585   -21.5095      -88.0        3.0   rdf+08      -75.3        2.4      -12.7        3.8
   25.2879    13.8911      0.236   140.8554   -47.2432      109.4        6.3    tss09      -12.9        1.5      122.3        6.5
   25.3392     6.6294      0.521   144.4297   -54.1456       38.0        9.3    tss09        3.1        1.4       34.9        9.4
   25.5408    39.2114      1.106   133.5499   -22.6122      -84.1        5.0   kmg+03      -73.3        2.4      -10.8        5.5
   25.7417   -18.8281      1.200   180.6131   -75.5403      -18.0       14.2    tss09        8.9        1.3      -26.9       14.3
   25.7633    41.4892      0.824   133.2095   -20.3502      -63.6       17.6    tss09      -73.6        2.1       10.0       17.7
   26.0492    34.1992      1.450   135.2062   -27.4120      -79.4        4.7    tss09      -62.9        1.8      -16.5        5.0
   26.2642   -27.5594      1.148   218.0862   -78.0911        6.0        1.0   mgh+10        7.2        1.0       -1.2        1.4
   26.5604     2.3689      2.200   149.2040   -57.6802      -10.9        6.3    tss09        6.6        1.2      -17.5        6.4
   26.6875    -5.6331      0.630   156.8839   -64.7935      -17.2        3.9    tss09       -7.1        1.4      -10.1        4.1
   26.8654     7.2508      1.000   146.4678   -53.0416       -0.7        4.2    tss09        2.4        1.4       -3.1        4.4
   26.9900    43.3286      1.790   133.7161   -18.3564      -79.4        7.5    tss09      -69.6        1.8       -9.8        7.7
   27.1887    17.2478      1.500   141.9483   -43.4975      117.7       14.0    tss09      -18.5        1.4      136.2       14.1
   27.1983    -8.3267      1.680   161.4163   -66.8105      -20.5       13.9    tss09       -6.5        1.4      -14.0       14.0
   27.3429     5.9314      2.348   148.0298   -54.0931       28.8        7.6    tss09        4.6        1.4       24.2        7.7
   27.4571    18.9558      0.584   141.5770   -41.7922       -9.6        7.0    tss09      -22.2        1.4       12.6        7.1
   27.5046    -2.3647      1.700   154.9445   -61.5404      -12.3       13.9    tss09        0.1        1.4      -12.4       14.0
   27.7758    25.2911      3.100   139.5741   -35.6450      -53.5       19.8    tss09      -59.5        2.4        6.0       19.9
   27.8629    27.7450      1.260   138.8354   -33.2666      -81.5        3.3    tss09      -70.8        2.3      -10.7        4.0
   27.8842    12.7311      1.409   144.9368   -47.5565      -10.4        9.0    tss09       -9.1        1.4       -1.3        9.1
   27.8883    29.1272      1.402   138.4118   -31.9311      -55.8       13.3    tss09      -72.3        2.2       16.5       13.5
   28.0617     8.5281      0.500   147.5043   -51.4191      -22.2       13.0    tss09        0.0        1.5      -22.2       13.1
   28.0750    22.1186      1.320   141.0582   -38.6014       15.3        8.2    tss09      -36.6        2.1       51.9        8.5
   28.1317    -4.1322      1.500   157.9748   -62.7709        5.1       15.3    tss09       -3.8        1.5        8.9       15.4
   28.1342    28.2225      1.500   138.9520   -32.7414      -95.0       17.3    tss09      -72.7        2.1      -22.3       17.4
   28.1438    33.8425      2.431   137.1998   -27.3297      -31.2        3.3     ow95      -65.4        1.5       34.2        3.6
   28.1737    11.8942      0.477   145.7663   -48.2430        6.9        6.0    tss09       -7.6        1.4       14.5        6.2
   28.1796     0.3442      0.578   153.6238   -58.8269       12.8        7.7    tss09        4.1        1.3        8.7        7.8
   28.1975    -2.7486      1.800   156.6056   -61.5421       16.8       12.0    tss09       -0.4        1.4       17.2       12.1
   28.2921   -33.1736      0.610   241.0616   -75.3706        1.8        3.5    tss09        4.8        1.0       -3.0        3.7
   28.9954    22.5031      1.456   141.9409   -37.9746        3.6       12.5    tss09      -41.4        2.3       45.0       12.7
   29.2042    24.5308      1.900   141.3775   -35.9882      -66.1       15.2    tss09      -59.1        2.5       -7.0       15.4
   29.2529     8.9008      2.200   149.0036   -50.6216       -0.3       10.2    tss09       -1.6        1.5        1.3       10.3
   29.4233   -10.7281      0.616   169.6536   -67.3726       11.0        2.0    skb81        0.3        1.4       10.7        2.4
   29.5879    22.2514      2.555   142.7018   -38.0380       13.0       13.2    tss09      -41.3        2.2       54.3       13.4
   29.7342    13.1172      1.888   147.2038   -46.5490       -0.6        6.0    tss09       -9.8        1.4        9.2        6.2
   30.0162     1.4200      1.170   155.7305   -57.0161      -17.0        2.6    tss09        3.1        1.2      -20.1        2.9
   30.0504   -30.8906      0.677   231.0725   -74.5202        2.0       12.0    skb81        4.5        1.2       -2.5       12.1
   30.1617    44.4542      0.721   135.7368   -16.6900     -113.3        3.5   kmg+03      -70.8        1.6      -42.5        3.9
   30.4879   -11.5425      0.669   173.0768   -67.2619        6.0        1.0    skb81        3.3        1.4        2.7        1.7
   30.5071    39.7228      0.780   137.4110   -21.1560      -69.1       12.0    tss09      -72.2        1.1        3.1       12.1
   30.5567   -76.3342      0.389   297.5488   -40.0452       36.0        3.0    skb81       30.0        5.9        6.0        6.7
   30.6663    -3.0356      1.350   161.2519   -60.4946        2.1       12.5    tss09        1.6        1.4        0.5       12.6
   30.8017   -31.7972      1.442   233.8826   -73.7184      -13.3       10.3    tss09        5.0        1.2      -18.3       10.4
   30.9442    11.5794      3.610   149.6839   -47.4998      -21.0        4.4     ow95       -7.7        1.4      -13.3        4.6
   30.9783     2.5986      0.700   156.2136   -55.5189      -18.0        8.9    tss09        2.2        1.3      -20.2        9.0
   30.9875    27.7586      2.400   141.9682   -32.4186     -115.3        4.6    tss09      -80.0        1.9      -35.3        5.0
   31.1521    -4.4753      0.827   163.7583   -61.4041      -22.3       19.4    tss09        0.0        1.5      -22.3       19.5
   31.1917    18.3594      2.610   146.2924   -41.1623        1.3       14.5    tss09      -25.7        1.6       27.0       14.6
   31.2317    36.8217      2.912   138.9337   -23.7560       -2.5        5.6     ow95      -66.5        1.1       64.0        5.7
   31.2400   -17.0219      1.740   185.9919   -70.2318       57.0        4.0    skb81        9.3        1.3       47.7        4.2
   31.2704    32.2083      1.466   140.5708   -28.1285     -129.8       10.5    tss09      -67.6        1.4      -62.2       10.6
   31.6083   -11.8444      1.663   175.6001   -66.6950        2.8        9.9    tss09        5.1        1.4       -2.3       10.0
   31.7638    -8.9117      1.072   170.9207   -64.4828      -47.1       10.8    tss09        0.2        1.5      -47.3       10.9
   31.7967    33.6100      1.038   140.5354   -26.6592      -22.8       12.0    tss09      -64.6        1.3       41.8       12.1
   31.8954    31.8683      1.213   141.2646   -28.2784     -117.7        3.8    tss09      -67.0        1.4      -50.7        4.1
   32.2858    29.5461      2.195   142.5229   -30.3525      -90.4        3.2    tss09      -74.4        1.8      -16.0        3.7
   32.4675    72.4903      0.895   128.8262    10.5221       48.8        4.8    tss09       -5.2        3.5       54.0        5.9
   32.5008   -10.0650      1.973   174.0053   -64.8225        7.2        4.0    mbm11        3.4        1.5        3.8        4.3
   32.7496    21.1817      1.346   146.6694   -37.9953      -37.5        5.6    tss09      -42.2        2.0        4.7        5.9
   32.7646    18.5664      2.200   148.0058   -40.3970      -39.1        3.0    tss09      -29.6        1.7       -9.5        3.4
   32.8687   -23.4731      0.680   205.9376   -71.5661       -0.6        6.9    tss09       12.1        1.6      -12.7        7.1
   33.1558    39.7053      0.927   139.4899   -20.5418      -54.7        9.8    tss09      -73.3        1.0       18.6        9.9
   33.6542     6.5475      2.306   156.8267   -50.7681        3.4       13.2    tss09       -1.9        1.3        5.3       13.3
   33.6867    17.3806      0.472   149.7027   -41.1204       16.4       10.4    tss09      -27.5        1.7       43.9       10.5
   33.7979    -3.7186      1.100   167.0896   -59.2091       49.8       12.8    tss09        4.2        1.3       45.6       12.9
   33.9250    -2.3825      1.178   165.7079   -58.0757       25.1        5.1    tss09        4.2        1.2       20.9        5.2
   34.2008   -32.7947      1.331   235.1604   -70.7020        7.6       11.9    tss09        6.0        1.1        1.6       11.9
   34.2608    -8.3478      0.606   174.0783   -62.3800       12.3        7.1    tss09        4.2        1.6        8.1        7.3
   34.2729    -4.3814      2.400   168.6290   -59.4252       -4.9       15.2    tss09        4.4        1.3       -9.3       15.3
   34.2817    11.0694      0.407   154.3216   -46.5138       -6.0        3.0    skb81       -6.2        1.4        0.2        3.3
   34.3783    73.8258      2.367   128.9272    11.9643       21.8        1.0    tss09        3.6        2.8       18.2        3.0
   34.4300    33.5850      1.624   142.8426   -25.9289      -27.4        8.6    tss09      -60.5        1.3       33.1        8.7
   34.4537     1.7472      1.715   162.1396   -54.4132      -11.7        3.6     ow95       -0.4        1.2      -11.3        3.8
   34.4883   -16.5197      0.516   189.4777   -67.3436      -13.8        1.9    tss09       11.7        1.4      -25.5        2.3
   34.6429    -9.3939      1.450   176.2741   -62.8456       23.9        9.1    tss09        6.4        1.6       17.5        9.2
   34.7792     1.3497      1.623   162.9891   -54.5557      -15.0        6.9    tss09       -0.1        1.2      -14.9        7.0
   34.9475    22.5508      1.200   148.3272   -35.9263      -48.1        5.8    tss09      -55.6        2.0        7.5        6.1
   35.5025   -16.2544      0.698   190.1926   -66.3750      -45.9       11.2    tss09       13.2        1.3      -59.1       11.3
   35.6983     7.7158      2.400   158.5987   -48.7263       15.8       13.0    tss09       -2.4        1.3       18.2       13.1
   35.7033    33.9550      0.832   143.7784   -25.1910      -72.4        9.5    tss09      -58.4        1.3      -14.0        9.6
   35.7321    -5.3047      1.760   171.9641   -59.1658       11.1        4.9    tss09        6.1        1.3        5.0        5.1
   35.7346   -34.6914      1.490   239.6823   -69.0271       12.8       11.1    tss09        5.5        1.1        7.3       11.2
   35.8387     6.6586      1.406   159.6351   -49.5493       -8.6       11.4    tss09       -2.7        1.2       -5.9       11.5
   36.1183     6.9897      0.511   159.7222   -49.1210       -6.3        2.3    tss09       -2.5        1.2       -3.8        2.6
   36.3192   -22.2561      1.617   205.1963   -68.1716       31.4       16.7    tss09       12.5        1.4       18.9       16.8
   36.3200    31.3161      2.982   145.4612   -27.4177      -72.6        7.7    tss09      -56.6        1.6      -16.0        7.9
   36.3250    31.8756      2.296   145.2151   -26.9028      -13.5        9.1    tss09      -56.2        1.5       42.7        9.2
   36.4246    11.5739      0.924   156.5983   -45.0478        5.4        3.8     ow95       -4.2        1.3        9.6        4.0
   36.5400     1.4911      1.369   165.2731   -53.4088       -2.3        4.2    tss09       -0.6        1.1       -1.7        4.4
   36.5825     4.7756      1.300   162.2164   -50.7140       -6.4        3.4    tss09       -2.8        1.2       -3.6        3.6
   36.7808    39.5283      1.571   142.3354   -19.7110      -68.6        1.6     ms96      -68.4        1.2       -0.2        2.0
   36.9967   -10.6433      1.038   181.6080   -61.9357        9.5       15.6    tss09       12.7        1.5       -3.2       15.7
   37.0325    -1.2611      2.045   168.8622   -55.2641       -1.8        3.6    tss09        4.3        1.1       -6.1        3.8
   37.2083    67.3508      0.523   132.1221     6.2334      -37.0        1.0    bmv88      -51.3        4.8       14.3        4.9
   37.2217    -3.6269      2.073   171.9015   -56.9255      157.0       18.0    bmv88        7.0        1.1      150.0       18.0
   37.3683   -36.7325      2.115   243.9326   -67.1783       13.3       17.4    tss09        4.6        1.3        8.7       17.4
   37.6900    40.5481      1.019   142.5946   -18.5010      -76.3        0.6     ms96      -68.0        1.5       -8.3        1.6
   37.7708   -16.1136      0.900   192.5558   -64.4259       11.0        6.6    tss09       14.9        1.4       -3.9        6.7
   37.9408    13.3819      2.065   157.0910   -42.7382       54.1        4.5    tss09       -6.5        1.5       60.6        4.8
   37.9658   -39.5967      1.646   250.2355   -65.7307        7.6        4.8    tss09        3.0        1.8        4.6        5.1
   38.0200     7.4350      0.903   161.7279   -47.7117        6.9        2.7    tss09       -1.8        1.2        8.7        3.0
   38.0867    23.2994      3.420   151.1050   -33.9930      -70.6        5.8    tss09      -59.3        2.2      -11.3        6.2
   38.1200    34.3964      1.228   145.6011   -23.9888      -63.0        2.0    skb81      -54.1        1.4       -8.9        2.4
   38.2346    26.1617      1.600   149.7099   -31.3791     -131.9       12.8    tss09      -63.5        2.2      -68.4       13.0
   38.3167    23.0519      1.202   151.4690   -34.1155      -73.0       10.6    tss09      -57.3        2.2      -15.7       10.8
   38.6342    28.7033      1.800   148.7708   -28.9446       -8.2       18.0    tss09      -53.5        2.1       45.3       18.1
   38.7804    -4.0347      1.438   174.4620   -56.1556        5.0        1.0    skb81        8.4        1.1       -3.4        1.5
   38.8792    30.3339      1.700   148.1723   -27.3871       -5.9       15.9    tss09      -47.7        1.8       41.8       16.0
   38.8858    -2.3253      1.322   172.5191   -54.8431       12.0        3.0    skb81        6.9        1.1        5.1        3.2
   38.9233    -8.0011      1.300   180.0069   -58.7782       19.0       12.3    tss09       11.0        1.3        8.0       12.4
   39.1296   -29.8989      2.102   226.0144   -66.8014        2.1       16.1    tss09        6.0        1.0       -3.9       16.1
   39.4308   -19.5428      0.620   201.3205   -64.5102        6.0        2.0    skb81       11.4        1.2       -5.4        2.3
   39.4683    28.8025      1.207   149.4658   -28.5283      -49.4        1.3    tss09      -49.3        2.2       -0.1        2.5
   39.5967    -6.2719      0.478   178.4139   -57.1283       10.4       14.7    tss09       10.3        1.2        0.1       14.7
   39.6621    16.6164      0.940   156.7706   -39.1096       81.2        5.8     ow95      -18.3        1.7       99.5        6.1
   39.8067    -1.3044      1.794   172.4929   -53.4687       -6.3        7.3    tss09        6.1        1.1      -12.4        7.4
   39.9633     4.2728      0.978   166.8950   -49.1195       10.5        4.3    tss09       -1.7        1.2       12.2        4.5
   40.0337   -23.1544      2.225   209.7935   -65.1312       18.8        1.8   obs+90        8.7        1.1       10.1        2.1
   40.0804     5.5233      0.694   165.8726   -48.0611      -14.7       15.4    tss09       -2.2        1.2      -12.5       15.4
   40.1783    18.8000      1.297   155.8804   -36.9839      -29.0        6.5    tss09      -27.7        1.8       -1.3        6.7
   40.4496    -3.7497      1.900   176.1853   -54.7770       22.6       15.2    tss09        9.8        1.1       12.8       15.2
   40.6213    11.0169      2.680   161.8563   -43.3057       93.7        8.8    tss09       -1.3        1.2       95.0        8.9
   40.6983    -1.9636      0.617   174.3389   -53.3356       16.4        4.6    tss09        8.8        1.2        7.6        4.8
   40.7267    39.9292      1.159   145.0859   -18.0992      -75.6        5.5    tss09      -58.1        1.6      -17.5        5.7
   40.8017    -5.8486      1.800   179.3033   -55.9558        8.0        2.0    bmv88       11.3        1.2       -3.3        2.3
   41.3200    24.0931      2.243   153.7498   -31.8789      -66.5        3.8    tss09      -47.6        2.5      -18.9        4.6
   41.3479    32.0903      0.900   149.3801   -24.8639      -44.7       15.8    tss09      -37.3        1.6       -7.4       15.9
   41.7433   -12.6086      2.201   190.4214   -59.3186      -19.6        3.8    tss09       14.5        1.6      -34.1        4.1
   41.9217    32.9086      1.500   149.4263   -23.9142      -30.4       11.1    tss09      -36.2        1.6        5.8       11.2
   42.0104    -7.3208      0.896   182.6982   -55.9992       36.1       11.8    tss09       13.3        1.4       22.8       11.9
   42.1075    28.8961      0.200   151.7230   -27.3551      -10.1       14.2    tss09      -37.7        2.3       27.6       14.4
   42.2425     6.6953      0.570   167.2879   -45.8113        7.5        2.2    tss09       -1.3        1.3        8.8        2.5
   42.5600   -27.5247      1.132   220.7133   -63.6746       12.7       16.3    tss09        4.9        1.0        7.8       16.3
   42.7167     4.3475      2.000   170.0011   -47.3133       14.2       14.2    tss09        1.5        1.4       12.7       14.3
   42.8683   -27.9214      1.689   221.6611   -63.4427      -14.3       16.1    tss09        5.3        1.0      -19.6       16.1
   42.8942    43.2539      1.310   145.0409   -14.4010       32.5        0.5     ms96      -45.1        2.6       77.6        2.6
   43.2867    38.5903      1.122   147.5862   -18.3857      -35.7        1.7    tss09      -47.0        1.7       11.3        2.4
   43.4900    51.0489      1.732   141.7708    -7.2859        0.8       15.4    tss09      -22.7        4.4       23.5       16.0
   43.8400    29.1411      2.000   153.0558   -26.3847       34.9       13.1    tss09      -27.1        2.2       62.0       13.3
   44.0533   -21.6247      1.470   208.8191   -61.1365       24.6       12.8    tss09        6.0        1.0       18.6       12.8
   44.2100    -4.8953      1.441   181.8855   -52.7677        8.1       19.2    tss09       22.0        1.9      -13.9       19.3
   44.4208   -12.2003      1.391   192.3923   -56.8851        3.4       12.6    tss09       15.1        1.8      -11.7       12.7
   44.5246   -31.7742      1.829   230.1975   -62.1384        9.2        3.0    tss09        9.7        1.2       -0.5        3.2
   44.8625     7.7944      0.893   169.1155   -43.3076      -13.0        2.0    pus01        0.1        1.3      -13.1        2.4
   44.8733    19.4292      0.545   160.0472   -34.0548      -30.1        5.9    tss09      -18.3        1.2      -11.8        6.0
   44.9067    42.5975      0.867   146.7013   -14.2810      -82.0        1.5     ms96      -37.0        2.8      -45.0        3.2
   45.0050    -5.5222      1.500   183.5131   -52.5548       26.7        6.6    tss09       26.5        2.2        0.2        7.0
   45.1508   -34.2347      1.704   235.3292   -61.4647       37.6        3.5    tss09       12.1        1.3       25.5        3.7
   45.3483     1.3100      1.221   175.9175   -47.7383       52.8       10.9    tss09       13.0        1.9       39.8       11.1
   45.3904     6.0408      2.313   171.2616   -44.2825       -0.7        7.3    tss09        2.7        1.4       -3.4        7.4
   45.8042    -0.2492      0.700   178.0738   -48.4909       41.0        1.0    bmv88       19.6        2.1       21.4        2.3
   46.6200     6.2606      1.700   172.3073   -43.2962        0.6       14.0    tss09        4.8        1.5       -4.2       14.1
   46.7842   -30.6244      1.106   227.8308   -60.2004       26.3        6.3    tss09       12.4        1.3       13.9        6.4
   47.2650    10.4881      0.862   169.1789   -39.7189       -2.9        5.8    tss09       -1.2        1.4       -1.7        6.0
   47.6287    44.5969      1.165   147.4186   -11.5619      -17.8        2.0    tss09      -13.5        3.7       -4.3        4.2
   47.7075    38.2481      0.816   150.9071   -16.9368      -15.7       15.6    tss09      -21.9        2.9        6.2       15.9
   47.8854    41.5733      2.100   149.2019   -14.0426      -31.7        7.6    tss09      -19.3        3.4      -12.4        8.3
   48.1817     1.5547      0.664   178.5106   -45.5216      -11.8        6.1    tss09       17.0        1.9      -28.8        6.4
   48.3058     2.4764      0.994   177.6753   -44.8019      -16.1        7.4    tss09       14.8        1.8      -30.9        7.6
   48.6817    43.2350      2.870   148.8098   -12.3218       -8.0        7.0    tss09      -10.9        3.7        2.9        7.9
   48.8450    -3.2794      1.072   184.5118   -48.1637       73.2        2.5    tss09       33.2        2.7       40.0        3.6
   48.9267    -1.8564      1.480   182.9441   -47.2055       55.5        5.4    tss09       29.4        2.5       26.1        5.9
   49.3904   -28.0550      1.170   223.2073   -57.7324       21.8        4.4    tss09       15.9        1.5        5.9        4.6
   49.7729   -16.2297      1.618   202.9680   -54.1614        4.2        9.6    tss09       16.0        2.4      -11.8        9.9
   50.0621    12.0481      0.900   170.4784   -36.7328        6.9        9.1    tss09       -0.7        1.6        7.6        9.2
   50.1192    -2.1442      2.092   184.3680   -46.4610       45.7        8.2    tss09       27.8        2.4       17.9        8.6
   50.2921    18.1336      2.300   165.8558   -31.9848        4.4       17.6    tss09       -6.2        1.5       10.6       17.7
   50.4708    12.3539      2.670   170.5904   -36.2378      -11.0        1.0    bmv88       -0.9        1.5      -10.1        1.8
   50.5496    17.9378      0.900   166.2254   -31.9787      -30.9       22.5    tss09       -5.7        1.4      -25.2       22.5
   50.6604   -13.5883      1.468   199.6066   -52.2478       62.4        2.3    mbm11       20.6        3.4       41.8        4.1
   51.3054   -24.2633      1.161   216.9829   -55.3702        1.0       10.3    tss09       18.8        2.0      -17.8       10.5
   51.4033    22.4000      2.066   163.6699   -28.0215        1.9        2.5    tss09        7.7        2.0       -5.8        3.2
   51.5625   -32.7236      0.699   231.9916   -56.1821       30.8       14.8    tss09       21.2        1.2        9.6       14.8
   51.6175     5.6533      1.300   177.6064   -40.2194       46.6       12.8    tss09       16.3        1.6       30.3       12.9
   51.7092    -7.6444      2.207   192.3410   -48.3842       26.3       16.6    tss09       22.1        3.6        4.2       17.0
   51.7833     6.6886      1.300   176.7747   -39.3882       29.6        5.6    tss09       15.0        1.5       14.6        5.8
   51.9554    -0.9756      2.400   184.6900   -44.2968       29.8       16.0    tss09       21.9        2.1        7.9       16.1
   51.9996   -22.0350      2.220   213.5262   -54.1869       28.1        2.9    tss09       21.5        2.1        6.6        3.6
   52.4750   -23.9525      0.895   216.8885   -54.2596    -2037.0       65.0   bbp+11       23.4        1.9    -2060.4       65.0
   52.7871   -25.4119      2.685   219.4341   -54.3048       17.8       11.8    tss09       25.2        1.8       -7.4       11.9
   52.9017    17.9761      2.000   168.1778   -30.4884       -4.2       16.3    tss09        5.5        1.7       -9.7       16.4
   52.9475    24.0528      1.910   163.7302   -25.8439       46.1       11.0    tss09       20.6        2.3       25.5       11.2
   53.5567   -40.1403      1.445   244.7638   -54.0751       91.0        4.0    bmv88        3.5        2.4       87.5        4.7
   53.5592    43.5394      0.540   151.6247   -10.0792        6.4        7.4    tss09        3.6        5.1        2.8        9.0
   53.6592    -5.5772      1.000   191.3648   -45.6306      -15.0        2.0    bmv88       13.0        2.4      -28.0        3.1
   53.7221     8.0039      1.982   177.2395   -37.0874        1.0        7.8    tss09       15.7        1.6      -14.7        8.0
   54.1458   -13.0347      1.303   201.2357   -48.9702     -103.5        5.6    tss09        6.3        4.0     -109.8        6.9
   54.2250   -36.2683      1.537   238.1182   -53.9281      -12.2        8.5    tss09       13.7        1.5      -25.9        8.6
   54.2329    41.3461      0.600   153.3600   -11.5464       74.2       16.5    tss09       30.0        4.2       44.2       17.0
   54.4808   -12.0681      3.442   200.1574   -48.2401       -0.9        5.5    tss09        3.6        4.0       -4.5        6.8
   54.7542    -1.5550      3.197   187.6592   -42.4241       24.5        3.6     ow95       22.0        2.0        2.5        4.1
   54.8787    -1.7767      0.852   188.0011   -42.4549       26.0        4.0    bmv88       21.5        2.0        4.5        4.5
   55.0842   -29.2972      1.139   226.4622   -52.9285       42.4        3.4    tss09       28.2        1.2       14.2        3.6
   55.2917    33.8725      0.725   158.7767   -16.9330       56.5       19.2    tss09       55.6        4.1        0.9       19.6
   55.5225   -37.0558      0.285   239.3523   -52.8502       -5.0        6.0    skb81       11.4        1.6      -16.4        6.2
   55.8312   -25.5047      1.419   220.5323   -51.6353       28.4        5.9    tss09       33.0        1.7       -4.6        6.1
   55.8704    36.3700      1.484   157.5306   -14.6915      108.9        8.5    tss09       63.9        4.3       45.0        9.5
   56.0962    15.9953      0.700   172.3228   -29.8433       43.7        8.8    tss09       17.3        1.8       26.4        9.0
   57.1587   -27.8203      0.987   224.5264   -50.9094       23.0        6.0    bmv88       31.8        1.4       -8.8        6.2
   57.2796    -6.1806      1.000   194.7927   -42.9258        1.6        6.0    tss09        9.0        1.9       -7.4        6.3
   57.4908   -21.0467      2.944   214.3971   -49.0129       26.2       15.1    tss09       24.6        2.1        1.6       15.3
   57.7958   -11.8897      1.520   202.0798   -45.2711     -178.1       16.6    tss09       -2.4        2.9     -175.7       16.8
   58.1271    -7.1839      0.965   196.5572   -42.7247       19.0        1.0    skb81        7.1        1.9       11.9        2.2
   58.3392    -0.5739      1.900   189.3791   -38.9441       39.9       13.6    tss09       23.4        3.3       16.5       14.0
   58.6008     4.6856      3.263   184.2893   -35.5771       45.9        5.7    tss09       23.2        3.5       22.7        6.7
   58.6042   -16.2731      1.187   208.2693   -46.3837       -3.8        4.9    tss09        3.0        2.5       -6.8        5.5
   58.7088    18.9092      2.710   171.9882   -26.0206       20.3        2.6    tss09       25.0        1.9       -4.7        3.2
   58.9400    12.5294      1.616   177.4171   -30.2460       79.0       10.6    tss09       25.7        3.5       53.3       11.2
   59.1392    19.0094      1.100   172.2264   -25.6604        5.5        3.1    tss09       24.8        1.9      -19.3        3.6
   59.5708    16.7753      1.300   174.3387   -26.9149       22.7       19.0    tss09       20.3        2.3        2.4       19.1
   59.8738    50.9639      1.520   150.3772    -1.6039      -21.0        6.0    bmv88      -67.9        4.3       46.9        7.4
   59.9158    15.9239      1.200   175.2907   -27.2555        8.9        5.1    tss09       18.5        2.8       -9.6        5.8
   59.9371    32.3467      1.331   162.8842   -15.5494       64.6       10.9    tss09       43.4        4.0       21.2       11.6
   60.0487     5.8453      0.761   184.2708   -33.7268       72.2        9.2    tss09       19.4        3.8       52.8       10.0
   60.5883   -31.7906      1.288   231.2444   -48.5084       19.0        2.0   obs+90       19.1        1.5       -0.1        2.5
   60.7729    26.0008      2.109   168.0254   -19.6483       42.0        2.0    skb81       30.4        3.1       11.6        3.7
   61.3917   -13.1369      0.571   205.7637   -42.6534       13.0        2.0    skb81        4.8        2.0        8.2        2.8
   61.5508   -17.8328      1.640   211.8111   -44.3395     -102.0        4.7    tss09        8.8        1.9     -110.8        5.1
   61.6429     6.6208      0.666   184.7074   -32.0010       -3.0       14.9    tss09       16.9        3.9      -19.9       15.4
   61.7458   -38.4411      1.285   241.2870   -47.8900        2.6        7.0    tss09       15.1        1.9      -12.5        7.3
   61.8708     7.7022      1.133   183.8718   -31.1561       48.5        9.4    tss09       18.7        4.1       29.8       10.3
   61.8912   -33.0628      2.562   233.3040   -47.5436        4.2        7.7    tss09       16.7        1.5      -12.5        7.9
   61.9075     6.6347      0.346   184.8842   -31.7849       53.0       15.4    tss09       16.4        4.0       36.6       15.9
   61.9517   -12.1936      0.574   204.9272   -41.7565       88.0        2.0    bmv88        7.8        1.8       80.2        2.7
   61.9717    -5.9344      1.300   197.6919   -38.7990       -3.5        4.0    tss09        3.5        2.2       -7.0        4.6
   62.2483    -5.4944      0.304   197.3849   -38.3389      -20.9       17.1    tss09        1.6        2.2      -22.5       17.2
   62.2775   -17.9528      0.722   212.3081   -43.7354       -8.0        4.0    bmv88       10.1        1.8      -18.1        4.4
   62.4875   -22.4761      1.480   218.3939   -44.9929      -51.3       12.3    tss09       22.9        2.3      -74.2       12.5
   62.9567    -4.4042      1.684   196.6569   -37.1746       -2.7        9.6    tss09       -2.2        2.3       -0.5        9.9
   63.1392     0.1803      1.130   192.0011   -34.5622      -20.1        6.4    tss09       -5.0        3.1      -15.1        7.1
   63.1817    23.0850      1.213   171.8716   -20.1171       -4.0        4.0    skb81       10.4        3.1      -14.4        5.0
   63.4179    11.2042      0.306   181.8261   -27.7766      -16.0        2.0    skb81        7.5        4.8      -23.5        5.2
   63.6571     5.5789      2.639   187.1000   -31.0331      -10.0        4.0    bmv88       12.4        3.7      -22.4        5.5
   64.0179   -20.9408      0.807   216.9419   -43.1787        7.0        6.0    skb81       18.3        1.9      -11.3        6.3
   64.1521   -18.8522      1.536   214.3073   -42.3791       18.3       11.4    tss09       14.8        1.7        3.5       11.5
   65.5450    -6.7292      0.242   200.7698   -36.1013      -10.3       15.8    tss09        1.5        1.9      -11.8       15.9
   65.7175     2.3242      2.278   191.5915   -31.2273       13.4        9.3    tss09       -1.7        2.5       15.1        9.6
   65.8154    -1.3425      0.915   195.2898   -33.1403      -24.3        3.8     ow95       -6.6        1.9      -17.7        4.2
   65.9017    -0.1294      1.700   194.1248   -32.4195      -11.4       18.0    tss09       -6.6        2.1       -4.8       18.1
   65.9642     0.5183      1.500   193.5209   -32.0164      -54.0        5.0    bmv88       -5.5        2.1      -48.5        5.4
   66.1400   -38.8117      2.346   241.8727   -44.4614       37.8        1.7    tss09       20.1        2.0       17.7        2.6
   66.1758   -37.9389      0.782   240.6528   -44.4000       27.8        5.1    tss09       20.1        1.9        7.7        5.5
   66.6525     5.3056      1.333   189.3630   -28.7706       99.1        7.8    tss09       20.1        3.2       79.0        8.4
   66.7800   -13.0483      2.168   208.5260   -37.8456     -144.0        4.0    bmv88       15.3        1.8     -159.3        4.4
   66.8588    -7.0086      2.000   201.8393   -35.0899       -3.3       14.2    tss09        1.7        1.9       -5.0       14.3
   67.1683   -37.9386      1.112   240.7077   -43.6182       35.9        1.3    tss09       19.7        1.9       16.2        2.3
   67.3713    18.2644      1.900   178.4879   -20.3487       -7.2       20.6    tss09      -25.4        3.1       18.2       20.8
   68.1521    41.6417      1.023   160.9648    -4.3421     1927.8        2.0   mmm+09      -15.3        2.9     1943.1        3.5
   68.5792   -14.7156      1.899   211.3315   -36.9176     -230.7        5.5    mbm11       17.4        1.7     -248.1        5.8
   69.3971    21.3458      1.800   177.2424   -16.9232        9.8       19.2    tss09      -34.3        2.7       44.1       19.4
   69.4025   -29.9011      1.328   230.2660   -40.7422       -0.7        2.5    tss09       19.0        1.6      -19.7        3.0
   69.5204    30.0794      1.454   170.4113   -11.2284      -47.8        4.7    tss09      -10.4        2.7      -37.4        5.4
   69.6458   -12.8508      1.277   209.7343   -35.2194        3.8        6.4    tss09       13.0        1.8       -9.2        6.7
   69.7104   -20.2072      2.146   218.2705   -37.8947       60.4        2.8    tss09       19.3        1.6       41.1        3.2
   70.6608    -0.2953      0.844   197.1987   -28.4622      -64.0        1.5   sod+98        4.1        1.6      -68.1        2.2
   71.0517    10.7131      2.400   187.2472   -22.0953       22.5        1.8    tss09       29.1        3.5       -6.6        3.9
   71.1683     2.7975      1.430   194.5331   -26.4064       36.2        3.5    tss09       14.4        2.5       21.8        4.3
   71.4429    78.6494      0.454   133.2852    20.8402      -35.2       12.7    tss09      -15.9        1.9      -19.3       12.8
   71.7683    73.3267      1.290   137.8826    17.7551      -24.4        1.9    tss09      -31.7        2.6        7.3        3.2
   72.0625   -36.9839      0.561   239.8855   -39.6658       37.0       13.2    tss09       12.0        1.9       25.0       13.3
   72.0725   -21.1625      1.971   220.3034   -36.1168       -3.5        6.3    tss09       15.8        1.7      -19.3        6.5
   72.0904     9.8475      2.115   188.6430   -21.7530      386.0        5.0    bmv88       34.0        3.4      352.0        6.0
   72.2025   -74.2919      1.208   286.5806   -34.1814        9.0        5.0  mmg+12b       30.3        3.3      -21.3        6.0
   72.2100    11.4650      1.369   187.2902   -20.7330       -2.1        6.4    tss09       21.0        3.4      -23.1        7.2
   72.2817    11.3578      1.207   187.4272   -20.7370       19.4       14.4    tss09       21.7        3.4       -2.3       14.8
   72.3467    63.5361      0.781   146.0362    11.9368      -44.1        5.9    tss09      -44.2        3.4        0.1        6.8
   72.4283    -0.9561      0.487   198.8616   -27.2792       25.9        5.1    tss09        8.9        1.5       17.0        5.3
   72.5221   -81.0172      0.444   293.8510   -31.3711       37.8        0.2   obr+12       31.7        5.8        6.1        5.8
   73.3108   -28.1269      2.560   229.0185   -37.0161       53.0        6.0    bmv88       15.7        1.6       37.3        6.2
   73.9617   -46.2664      0.858   251.9683   -38.8142       13.0        2.0    skb81       18.4        3.5       -5.4        4.0
   74.1963     4.0147      1.349   195.1638   -23.1986        5.6        4.9     ow95       28.2        2.7      -22.6        5.6
   74.2633   -23.4144      1.003   223.7105   -34.8967       -2.2        2.0    tss09       12.9        1.7      -15.1        2.6
   74.7033     6.1342      1.080   193.5126   -21.6438       99.5       12.4    tss09       39.3        3.0       60.2       12.7
   74.9667     2.4919      2.384   197.0148   -23.3367      257.8       41.4   sod+98       24.4        2.2      233.4       41.5
   75.3033    -1.9875      2.291   201.4512   -25.2957     -170.0       17.0    skb81       20.8        1.8     -190.8       17.1
   75.5225    -3.1853      1.300   202.7297   -25.6841       21.7        5.7    tss09       21.0        2.0        0.7        6.0
   75.5642     6.1522      1.106   193.9868   -20.9105       28.3        1.4    tss09       41.0        3.0      -12.7        3.3
   76.3462     4.9953      0.954   195.4783   -20.8597       60.5        8.1    tss09       38.9        2.8       21.6        8.6
   76.6833   -61.1614      1.093   270.5504   -36.0721       28.0        4.0    skb81       33.7        4.8       -5.7        6.3
   76.9017     3.1311      2.453   197.4955   -21.3502       28.0        1.0    bmv88       33.8        2.5       -5.8        2.7
   77.3287    -2.9447      2.300   203.4478   -23.9851       43.9       20.2    tss09       28.2        2.1       15.7       20.3
   77.3642    10.1958      0.621   191.3886   -17.2367       30.6        7.2    tss09       34.0        4.6       -3.4        8.6
   77.5096    18.0117      0.416   184.7301   -12.7898     -127.8        3.5    mbm11      -35.9        3.5      -91.9        4.9
   77.5779    59.3269      1.200   151.0066    11.4371       16.3       13.4    tss09      -22.5        2.2       38.8       13.6
   77.7633     0.3742      2.600   200.5256   -21.9929       50.3        8.9    tss09       30.5        1.7       19.8        9.1
   77.9096    13.9553      1.695   188.4157   -14.7364        3.0       16.9    tss09       -7.8        3.7       10.8       17.3
   78.0504     0.1092      2.300   200.9268   -21.8739       49.6       17.0    tss09       31.3        1.8       18.3       17.1
   78.4167     1.0058      2.400   200.2833   -21.1126       21.2       11.4    tss09       32.6        1.9      -11.4       11.6
   78.4542   -21.9878      1.296   223.5640   -30.7778     -215.0       72.0   bbp+11       12.6        2.0     -227.6       72.0
   78.5779    56.0364      2.190   154.0703    10.0046       20.2       12.0    tss09      -14.2        1.7       34.4       12.1
   78.9004    -1.4075      1.200   202.8002   -21.8699       15.9       16.7    tss09       33.1        2.0      -17.2       16.8
   79.0662   -16.0522      1.270   217.4384   -28.1083      -10.4        1.1    tss09       -2.9        1.8       -7.5        2.1
   79.1942    10.9653      1.580   191.7206   -15.3063       80.2        8.4    tss09       36.4        6.9       43.8       10.9
   79.3671    -5.3444      1.800   206.8011   -23.3098       19.0       10.4    tss09       24.0        3.3       -5.0       10.9
   79.4638     6.8008      0.840   195.5556   -17.2723      140.4        4.9    tss09       60.5        5.2       79.9        7.1
   79.5662     6.4064      0.891   195.9644   -17.3890       95.4        1.6    mbm11       59.1        5.0       36.3        5.2
   80.2350    18.4481      1.600   185.8341   -10.3978      -35.7       16.5    tss09      -24.9        4.1      -10.8       17.0
   80.2908    16.6394      0.759   187.4048   -11.3438       -2.0        0.2    skb81      -16.3        3.7       14.3        3.7
   81.2904    -7.1292      0.634   209.4665   -22.4106       -9.6       14.9    tss09       11.5        3.7      -21.1       15.3
   82.5329   -25.0583      2.788   228.2992   -28.2412       29.3        5.8     ow95       20.6        2.0        8.7        6.1
   82.7350    13.5319      2.070   191.3677   -11.0120       -7.1        1.6   sod+98       26.4        7.6      -33.5        7.7
   83.1625     7.5453      1.254   196.8417   -13.7387      147.8        3.8    tss09       86.2       10.3       61.6       11.0
   83.3158    48.3814      1.162   162.1606     8.2300      -23.0        6.3    tss09       -3.6        1.8      -19.4        6.5
   83.5725   -37.7903      1.668   242.6830   -30.7786        1.9        2.2    tss09       28.1        2.7      -26.2        3.5
   84.1183   -34.0197      0.683   238.5580   -29.4799       45.1        9.5    tss09       31.4        2.2       13.7        9.7
   84.8833   -15.8417      0.947   219.6364   -22.8743       -2.2       10.2    tss09        0.7        2.4       -2.9       10.5
   84.9262    14.5628      2.690   191.5971    -8.6604       36.4        9.5    tss09       24.3        6.3       12.1       11.4
   84.9296   -28.4553      1.659   232.7005   -27.2677      -16.8       16.4    tss09       29.4        2.0      -46.2       16.5
   85.4083    -5.6969      0.839   210.0538   -18.1103       58.9        2.2    tss09       26.2        4.4       32.7        4.9
   85.4954   -68.2617      1.586   278.4495   -31.4618       33.0       19.0  mmg+12b       33.6        3.1       -0.6       19.3
   85.6508    49.8519      0.545   161.6865    10.2984    -1510.0       50.0    bmv88       -1.6        1.5    -1508.4       50.0
   87.4358    83.3928      2.400   129.9730    25.1963        3.5        8.4    tss09      -17.8        1.6       21.3        8.6
   87.8283    16.6114      0.474   191.2609    -5.2110       34.6        4.6    tss09       15.4        4.3       19.2        6.3
   88.0750    37.9072      0.815   172.9995     5.7943      -27.6       11.7    tss09      -10.2        3.3      -17.4       12.2
   88.5033    68.9653      1.372   144.6891    20.2668      -14.1       16.2    tss09      -37.2        2.8       23.1       16.4
   88.8279   -20.4989      1.544   225.8308   -21.2108       15.6        6.7    tss09       33.8        2.9      -18.2        7.3
   88.8783    39.8136      2.363   171.6473     7.2845    -1342.3        3.3   sod+98       -0.0        2.7    -1342.3        4.2
   89.5104   -13.2947      1.725   219.0923   -17.7482       12.0        2.2    tss09       40.2        3.0      -28.2        3.7
   89.8058    58.0678      0.904   155.3997    16.2997       28.7        6.2    tss09        3.0        1.6       25.7        6.4
   90.1308   -39.6172      1.661   246.0473   -26.2198       22.4        2.1    tss09       32.4        2.8      -10.0        3.5
   90.2967   -70.6025      2.409   281.0353   -29.6297       30.0       15.0  mmg+12b       37.0        3.4       -7.0       15.4
   90.9904   -17.2744      2.711   223.5227   -18.0711       48.0       15.1    tss09       51.9        3.3       -3.9       15.4
   91.0604   -31.9328      0.452   238.1709   -23.3050      393.0       12.0    skb81       60.0        2.4      333.0       12.2
   91.7392    -0.4158      1.028   208.1847   -10.0761       41.6       12.7    tss09       45.0        3.2       -3.4       13.1
   91.9692    67.3489      1.970   146.8046    20.8582      -10.7       12.2    tss09      -27.8        2.6       17.1       12.5
   91.9983    -8.5811      0.872   215.7520   -13.5244       84.0        2.0    bmv88       61.4        2.6       22.6        3.3
   92.0058   -15.3439      1.094   222.0908   -16.3958       66.9        8.5    tss09       58.8        2.9        8.1        9.0
   92.2483   -22.3392      1.926   228.9273   -18.9595      632.0       36.0   bbp+11       44.3        2.7      587.7       36.1
   92.4208   -15.7114      0.324   222.6112   -16.1828       63.0        4.0    bmv88       60.7        2.9        2.3        4.9
   92.7033    72.8147      3.530   141.3371    22.9084      -32.7        7.5    tss09      -23.4        1.7       -9.3        7.7
   93.1233   -31.6494      0.873   238.4966   -21.5545       92.5        6.5    tss09       65.1        2.6       27.4        7.0
   93.4900    13.1125      0.745   197.0057    -2.1586       18.6        2.3    tss09       63.4        8.7      -44.8        9.0
   93.5717   -25.6147      2.150   232.6186   -19.0657       53.4       16.1    tss09       57.2        2.7       -3.8       16.3
   93.5992    60.7728      2.702   153.6046    19.1476      -12.8        3.9    tss09        3.9        1.6      -16.7        4.2
   93.7046    51.0369      1.590   163.0167    15.3972      -12.7       18.8    tss09        4.7        1.4      -17.4       18.9
   94.4875    78.2689      1.430   135.7386    24.8417      -35.9       14.3    tss09      -16.9        1.5      -19.0       14.4
   94.7671   -11.6817      0.970   219.8327   -12.4163       40.9       16.5    tss09       64.6        2.8      -23.7       16.7
   95.1338   -25.2547      1.900   232.8231   -17.6228       27.2        3.5    tss09       61.7        2.9      -34.5        4.5
   96.0792    38.9469      3.469   175.0271    11.8244       20.8        4.0    tss09       12.5        1.7        8.3        4.3
   97.2454    26.3608      2.600   186.9203     7.1493       57.0       19.0    tss09       35.8        2.8       21.2       19.2
   97.7242   -13.3928      1.021   222.6792   -10.5511       61.4       11.1    tss09       72.5        2.8      -11.1       11.5
   97.8342   -14.1756      1.017   223.4446   -10.7925       37.6       12.7    tss09       74.8        2.8      -37.2       13.0
   98.3033   -23.5525      2.928   232.3669   -14.3009      102.4       16.4    tss09       72.2        4.0       30.2       16.9
   98.9842    43.5536      0.769   171.6171    15.6997       37.8       15.1    tss09        8.1        1.4       29.7       15.2
   99.8408    73.4161      1.854   141.2718    25.0646      -32.7        1.9    tss09      -20.1        1.4      -12.6        2.3
  101.1054   -34.9950      2.165   244.2896   -16.4887        9.9        8.4    tss09       43.2        2.7      -33.3        8.8
  101.2237    39.2464      1.266   176.4166    15.5933       12.7        4.1    tss09        2.6        1.6       10.1        4.4
  101.6333    44.8547      3.408   171.0891    17.9454       30.0        7.0    skb81        9.4        1.3       20.6        7.1
  102.1188   -17.7347      1.232   228.5080    -8.6186       88.2        1.8    tss09       91.3        4.9       -3.1        5.2
  102.2463    34.8725      1.360   180.9205    14.6489       16.4        9.8    tss09        6.3        1.9       10.1       10.0
  102.7008    56.2764      1.427   159.7766    22.2027        3.7       12.9    tss09       16.7        1.5      -13.0       13.0
  102.7567    14.0683      2.300   200.3145     6.2744       23.9       15.9    tss09       60.9        4.3      -37.0       16.5
  102.9767    69.9239      1.360   145.2652    25.3979      -34.4        4.8    mbm11      -22.2        1.3      -12.2        5.0
  103.5917    50.7064      1.253   165.6801    21.1059       26.2        9.4    tss09       17.2        1.4        9.0        9.5
  103.5983    45.2400      0.933   171.2095    19.3816       27.3        7.5    tss09        8.3        1.3       19.0        7.6
  104.0046     8.5683      1.300   205.8065     4.9062       26.0        8.0   vbs+11       50.4        5.6      -24.4        9.8
  104.2733    24.3986      1.925   191.4990    12.0261        2.5        6.9    tss09       36.1        3.0      -33.6        7.5
  104.4800    13.2314      0.500   201.8181     7.4042       60.8        8.4    tss09       58.5        3.4        2.3        9.1
  104.8246     8.2250      2.780   206.4805     5.4765       35.4       12.1    tss09       50.5        4.9      -15.1       13.1
  106.1304    39.1897      1.283   177.9124    19.1165      254.0        9.9   fbc+04        3.2        1.4      250.8       10.0
  107.6846    42.3486      1.164   175.1347    21.2535       -2.8        6.7    tss09        5.1        1.1       -7.9        6.8
  107.6929    47.5369      1.292   169.7819    22.7687       50.4        3.5    tss09        5.6        1.3       44.8        3.7
  108.3083    68.8692      1.139   146.7093    27.1157      -27.4        3.6    tss09      -20.2        1.3       -7.2        3.8
  108.6033    35.5778      1.620   182.2219    19.7392      -36.5        3.1   sod+98        3.7        1.4      -40.2        3.4
  109.5233    66.8647      1.600   149.0027    27.3801       -6.7       13.0    tss09      -18.2        1.3       11.5       13.1
  109.7467    71.4056      1.408   143.8992    27.7887      -26.1        7.7    tss09      -18.7        1.3       -7.4        7.8
  111.0725    -7.2561      0.270   223.1528     3.9294      109.1        0.3    mbm11       14.4        8.4       94.7        8.4
  111.3200    14.4206      1.038   203.6439    13.9086       76.9        0.9    tss09       48.4        2.7       28.5        2.8
  111.5933    41.4119      1.802   177.0230    23.7640       16.9       12.3    tss09        8.6        0.9        8.3       12.3
  111.7629    48.7361      2.460   169.2422    25.6962       -5.4        5.4    tss09        4.0        1.2       -9.4        5.5
  112.0450    67.8131      0.844   148.0102    28.4161      -33.0        8.5   shk+98      -18.2        1.3      -14.8        8.6
  112.4513    43.0219      1.072   175.5057    24.8047       54.3       13.5    tss09        6.8        1.0       47.5       13.5
  112.5796   -11.6869      1.591   227.7680     3.1403       -2.0       11.0    bmv88        9.4        9.0      -11.4       14.2
  112.8904    24.8661      1.089   194.2450    19.4138      -14.9       10.1    tss09       -3.3        1.8      -11.6       10.3
  113.1875    -2.4825      2.750   219.9056     8.0282       32.2        4.2    tss09       26.0        3.3        6.2        5.3
  113.2342    25.8106      1.443   193.4322    20.0487      -29.5        2.4    tss09       -2.6        1.8      -26.9        3.0
  113.2867    25.6069      2.690   193.6524    20.0188      -23.8        1.2    tss09       -2.6        1.8      -21.2        2.1
  113.3350    27.3508      2.943   191.9326    20.6844     -103.4       11.6    tss09       -2.5        1.8     -100.9       11.7
  113.3367    39.0847      0.664   179.8753    24.4001       -8.8       15.3    tss09        8.8        1.0      -17.6       15.3
  113.4688    50.3692      0.720   167.7062    27.1099       11.5        9.1    tss09        5.0        1.2        6.5        9.2
  113.4983    16.5181      2.000   202.5675    16.6887       14.8       11.7    tss09       34.8        2.4      -20.0       11.9
  113.7600    71.2517      0.795   144.0999    29.0703      -36.0        8.5    tss09      -16.6        1.3      -19.4        8.6
  114.2417    26.0803      0.997   193.5110    20.9910      -20.6       12.5    tss09       -0.3        1.9      -20.3       12.6
  114.3021    30.6100      0.918   188.9462    22.5904       -0.5        3.0    tss09       -0.5        1.5       -0.0        3.3
  114.4788    26.8631      1.649   192.8057    21.4659       34.9       18.1    tss09       -0.0        1.9       34.9       18.2
  114.6408    -2.0731      1.033   220.2269     9.5032       14.8        1.3    tss09       17.5        2.5       -2.7        2.8
  114.7379    -6.4494      1.901   224.1713     7.5166      -43.0        6.0    skb81       -6.4        4.2      -36.6        7.3
  115.2221    67.3189      1.700   148.6069    29.6167      -18.2        3.4    tss09      -16.5        1.3       -1.7        3.6
  115.2946    31.2000      0.631   188.6377    23.5868     -811.3       12.8   sod+98        0.8        1.5     -812.1       12.9
  115.3571    27.1125      0.772   192.8462    22.2865      -45.1       11.7    tss09        2.6        2.0      -47.7       11.9
  115.4817    42.1381      2.230   177.0622    26.7528       -0.9        8.1    tss09        8.7        0.9       -9.6        8.2
  115.6554    39.7431      2.196   179.6953    26.3016        5.6        7.0   kmg+03        8.9        1.0       -3.3        7.1
  115.7908    39.6917      1.709   179.7798    26.3896        8.7        4.6   kmg+03        8.9        1.0       -0.2        4.7
  115.8321    18.9717      1.900   201.1311    19.7050       63.5       10.3    tss09       19.3        2.0       44.2       10.5
  115.9371    23.4772      0.777   196.7108    21.4916        2.8        4.9    tss09        7.4        2.0       -4.6        5.3
  115.9817    16.8028      1.897   203.3029    18.9802       35.4        2.7    tss09       27.8        1.9        7.6        3.3
  116.0725    37.8881      1.067   181.7869    26.1406       40.0       11.3     ow95        7.9        1.1       32.1       11.4
  116.2138    29.3350      1.183   190.8443    23.7406       81.5        7.9    mbm11        4.3        1.6       77.2        8.1
  116.2621    25.4158      0.404   194.8715    22.4593       31.7        9.8    tss09        7.0        2.1       24.7       10.0
  116.5158    50.2489      1.009   168.2084    29.0085        0.1        2.6    tss09        3.5        1.2       -3.4        2.8
  116.6075    25.8172      2.994   194.5810    22.8909       52.7       13.9    tss09        8.3        2.0       44.4       14.0
  116.9317    46.3161      2.926   172.6882    28.6338     -277.0        3.0   rdf+08        5.1        1.1     -282.1        3.2
  116.9842    35.2836      2.229   184.8006    26.1471       11.2        8.4    tss09        4.6        1.2        6.6        8.5
  117.0392    30.1083      1.694   190.2914    24.6666      -12.0       10.4    tss09        4.5        1.5      -16.5       10.5
  117.1213    50.8872      0.628   167.5468    29.4797       -9.4       10.3    tss09        3.3        1.2      -12.7       10.4
  117.1504    24.0067      0.409   196.6078    22.7183       21.0        2.0    pus01       12.3        2.0        8.7        2.8
  117.2929    47.8011      1.571   171.0656    29.1310       -8.9       12.0    tss09        4.4        1.1      -13.3       12.1
  117.3433    74.3450      1.629   140.4804    29.9427      -10.6        5.8    tss09      -13.3        1.2        2.7        5.9
  117.5346    50.2517      2.098   168.3116    29.6536        2.9        9.6    tss09        3.4        1.1       -0.5        9.7
  117.6338    49.6225      0.400   169.0387    29.6297       -5.7       10.8    tss09        3.3        1.1       -9.0       10.9
  117.7167    12.5178      0.889   208.1607    18.7602      588.0       14.0   bbp+11       28.6        2.3      559.4       14.2
  117.7400    82.6994      1.991   130.9862    28.7723      -13.3        1.1    tss09      -20.6        1.3        7.3        1.7
  117.7662    16.3428      2.473   204.4754    20.3652       15.6        2.8    tss09       28.4        1.9      -12.8        3.4
  117.9379    41.2597      0.429   178.4913    28.3431       -3.4        5.3    tss09       10.0        1.0      -13.4        5.4
  117.9733    33.2219      1.934   187.2625    26.3563       35.6       10.6    tss09        4.4        1.3       31.2       10.7
  118.2638    42.5250      3.594   177.1396    28.8443      147.0        5.9    tss09        9.6        1.0      137.4        6.0
  118.5062     1.3175      1.300   219.0086    14.5045        7.5        8.1    tss09       15.1        1.5       -7.6        8.2
  118.7429    29.6983      2.111   191.2290    25.9437        6.5       11.5    tss09        8.4        1.6       -1.9       11.6
  118.9017     6.5369      1.800   214.3640    17.2329       37.6       17.3    tss09        8.9        2.1       28.7       17.4
  118.9042    25.7106      0.444   195.4601    24.7996       27.2        6.0    tss09       16.0        2.0       11.2        6.3
  118.9762    48.1919      1.300   170.8162    30.3035       48.0       15.2    tss09        4.6        1.1       43.4       15.2
  119.1054    39.0175      1.100   181.2047    28.7192        2.5       18.2    tss09        9.4        1.1       -6.9       18.2
  119.1100    13.4281      0.479   207.8792    20.3732      -25.1        7.2    tss09       31.8        2.2      -56.9        7.5
  119.2058    11.4736      1.727   209.8116    19.6442       -9.2       15.6    tss09       26.6        2.6      -35.8       15.8
  119.2525    42.8039      1.173   176.9885    29.6118        4.5       12.0    tss09        9.6        1.1       -5.1       12.0
  119.3688    -8.2797      2.000   228.0538    10.6383      -60.3        9.5    tss09      -25.7        2.8      -34.6        9.9
  119.5267    17.6594      1.987   203.8838    22.4302       36.4       16.6    tss09       26.4        1.8       10.0       16.7
  119.5317    11.6128      0.568   209.8203    19.9924       30.6        6.6    tss09       28.0        2.6        2.6        7.1
  119.5896    14.6219      2.405   206.9158    21.2849       78.5       19.6    tss09       33.2        2.0       45.3       19.7
  119.8125    11.0281      1.307   210.5081    19.9952       24.9        8.4    tss09       26.7        2.7       -1.8        8.8
  119.8675    30.1744      1.002   191.0494    27.0164       20.0       16.5    tss09        8.6        1.5       11.4       16.6
  120.0658    53.6719      1.935   164.5445    31.5553      -47.0       13.6    tss09        1.1        1.3      -48.1       13.7
  120.1404    13.8986      0.904   207.8584    21.4794       63.1       13.2    tss09       33.8        2.1       29.3       13.4
  120.2275    45.0136      2.362   174.6116    30.6850        9.9       10.0    tss09        8.2        1.2        1.7       10.1
  120.2667    24.4297      1.551   197.2516    25.5308       19.8        7.4    tss09       20.0        1.8       -0.2        7.6
  120.2842    44.0194      1.072   175.7594    30.5647      -27.7       12.9    tss09        9.0        1.1      -36.7       12.9
  120.3896    14.2450      1.194   207.6235    21.8409      114.0       14.0    bmv88       34.1        2.0       79.9       14.1
  120.4867    19.7936      0.271   202.1077    24.0790       13.5       10.8    tss09       24.0        1.7      -10.5       10.9
  120.6729    25.1528      1.669   196.6316    26.1202      -23.7        5.0    tss09       18.9        1.8      -42.6        5.3
  120.7000    18.1636      1.586   203.8427    23.6546       -7.4        8.8    tss09       27.1        1.8      -34.5        9.0
  120.7804    19.8717      1.800   202.1400    24.3646       29.0       15.0    tss09       24.0        1.7        5.0       15.1
  120.9850     4.3506      1.400   217.3931    18.0995       -2.4        6.5    tss09       10.4        1.8      -12.8        6.7
  121.0575    47.0783      0.509   172.3188    31.5465      -23.1        6.3   kmg+03        6.1        1.2      -29.2        6.4
  121.0675    12.6997      2.000   209.4330    21.8102       80.4       11.9    tss09       34.4        2.3       46.0       12.1
  121.1042    60.6689      0.689   156.3168    32.2774       -4.9        3.1    tss09       -6.2        1.2        1.3        3.3
  121.1758    30.2103      1.450   191.3825    28.1086        5.0       17.0    bmv88        9.4        1.4       -4.4       17.1
  121.1996    10.2564      1.949   211.8721    20.9011       89.0        2.0    skb81       27.3        2.5       61.7        3.2
  121.2421    49.8122      2.959   169.1387    31.9686       -6.6        4.4    tss09        2.9        1.2       -9.5        4.6
  121.3258    61.7400      3.033   155.0461    32.3512      -20.2        2.0    tss09       -7.8        1.2      -12.4        2.3
  121.4817    34.6922      1.743   186.5292    29.5514       21.6       11.9    tss09        9.2        1.1       12.4       12.0
  121.6392    45.0756      2.104   174.7127    31.6805       23.9        5.8    tss09        8.4        1.3       15.5        5.9
  121.6762    19.9697      1.200   202.3799    25.1841       41.7        7.7    tss09       24.3        1.7       17.4        7.9
  121.7542    51.2939      1.137   167.4257    32.4155       -8.4       14.6    tss09        0.9        1.3       -9.3       14.7
  121.9104    13.8714      1.208   208.6398    23.0383       55.1        8.5    tss09       35.8        2.0       19.3        8.7
  121.9542    45.2639      3.191   174.5291    31.9264       33.3        8.2    tss09        8.1        1.2       25.2        8.3
  121.9896     4.5431      2.880   217.6946    19.0785       16.0        9.0    bmv88       11.4        1.9        4.6        9.2
  122.0646    -7.8528      1.837   229.0416    13.1627      -28.6        3.4    tss09      -21.3        2.7       -7.3        4.3
  122.0692    73.2533      0.496   141.5214    31.4007      -62.8       17.0    tss09      -12.1        1.1      -50.7       17.0
  122.1000    35.2378      1.700   186.0588    30.1743       -1.3       16.8    tss09        9.8        1.1      -11.1       16.8
  122.1650    49.8433      1.436   169.1641    32.5644        4.6        3.9    tss09        2.6        1.2        2.0        4.1
  122.2358    40.8789      1.419   179.6572    31.4449        3.8        8.5    tss09       10.8        1.1       -7.0        8.6
  122.2629    40.5489      1.700   180.0420    31.4060       22.0        3.0   rdf+08       10.8        1.1       11.2        3.2
  122.5083    26.0611      2.266   196.2665    27.9800       23.8       15.3    tss09       17.6        1.7        6.2       15.4
  122.5096    57.7294      0.438   159.7930    33.0481       10.0        2.6    tss09       -3.9        1.2       13.9        2.9
  122.6083    26.8467      0.435   195.4515    28.3097       29.2        3.0    tss09       15.9        1.7       13.3        3.4
  122.6375    43.5858      2.167   176.5699    32.1752      128.2       13.0    tss09        9.7        1.2      118.5       13.1
  122.7454    41.5672      0.507   178.9375    31.9406       13.2        6.8    tss09       10.5        1.1        2.7        6.9
  122.7525    57.2367      0.611   160.3797    33.1838       -4.3        3.2    tss09       -3.9        1.3       -0.4        3.4
  122.7537    21.6936      1.524   200.9892    26.7406       37.4        5.2    tss09       22.7        1.7       14.7        5.5
  122.9050    40.7892      0.672   179.8650    31.9277       17.5       15.4    tss09       10.7        1.1        6.8       15.4
  123.0125    40.6856      1.800   180.0018    31.9902       54.9        7.5    tss09       10.8        1.1       44.1        7.6
  123.1988    25.3783      1.803   197.2244    28.3542       -7.5       17.4    tss09       18.4        1.6      -25.9       17.5
  123.2658    25.7031      2.024   196.8958    28.5142       60.7        9.0    tss09       17.8        1.6       42.9        9.1
  123.4000    48.2175      0.870   171.1742    33.2357     -116.8        0.8     ow95        4.4        1.2     -121.2        1.5
  123.4479    53.7983      0.946   164.4995    33.5593      -19.9       16.6    tss09       -1.9        1.3      -18.0       16.7
  123.5383    32.6253      0.844   189.3339    30.6993      -19.3       10.1    tss09       10.2        1.2      -29.5       10.2
  123.5987    19.9842      1.493   203.0937    26.8733      -15.3        5.5    tss09       23.2        1.6      -38.5        5.7
  123.6521    28.5606      1.625   193.8951    29.7020       28.9       14.7    tss09       13.1        1.5       15.8       14.8
  123.7588    19.6272      1.500   203.5278    26.8849       -1.2       15.6    tss09       23.6        1.5      -24.8       15.7
  123.8454     1.9164      0.402   221.0708    19.5002      -24.0        4.0    bmv88       12.9        1.9      -36.9        4.4
  123.8579    36.5875      1.029   184.8905    31.8613        1.1        1.8    tss09       11.1        1.1      -10.0        2.1
  123.8921    33.0914      2.420   188.8926    31.1020        2.6        8.1    tss09       10.6        1.2       -8.0        8.2
  124.2629    16.3831      0.699   207.0907    26.1174       42.5        9.8    tss09       28.6        1.6       13.9        9.9
  124.2938    23.8731      1.732   199.2120    28.8127      -23.0       17.1    tss09       19.5        1.6      -42.5       17.2
  124.3958    22.6214      0.981   200.5934    28.4872       46.0        1.0    bmv88       21.1        1.6       24.9        1.9
  124.4500    27.2775      0.995   195.5469    30.0033      -16.7        8.5    tss09       14.9        1.5      -31.6        8.6
  124.7342     5.2936      0.600   218.3139    21.8541       16.5        4.9    tss09       18.2        1.8       -1.7        5.2
  124.8192    26.7008      0.526   196.2960    30.1465        8.6       13.0    tss09       15.4        1.5       -6.8       13.1
  124.9025    -6.5133      1.700   229.3286    16.2682      -16.0        4.7    tss09       -7.4        2.2       -8.6        5.2
  125.1971    58.4792      0.424   158.8307    34.4401       -0.1        5.6    tss09       -6.6        1.2        6.5        5.7
  125.4167    -3.3869      2.352   226.7762    18.2925       34.0       34.0    bmv88        5.5        1.7       28.5       34.0
  125.5600    25.6422      1.738   197.6972    30.4616      -12.6        7.0    tss09       16.5        1.5      -29.1        7.2
  125.5958    28.1000      2.034   194.9710    31.2117        1.0       11.1    tss09       14.0        1.4      -13.0       11.2
  125.6100     5.3308      0.654   218.7085    22.6469       40.2       14.4    tss09       20.5        1.9       19.7       14.5
  125.7396    40.6969      0.865   180.3791    34.0335        0.8        4.0    tss09       10.8        1.1      -10.0        4.1
  125.8533    22.3844      0.951   201.3641    29.6770       81.0       10.0    pus01       20.1        1.5       60.9       10.1
  125.8550    44.9806      0.796   175.2405    34.6284      -62.5       13.1    tss09        7.0        1.3      -69.5       13.2
  125.9213    29.4744      2.372   193.5111    31.8615        9.6        6.3    tss09       13.5        1.3       -3.9        6.4
  126.1246    31.7261      2.352   190.9884    32.6011       -3.7       11.7    tss09       13.8        1.2      -17.5       11.8
  126.1375    24.6453      1.242   198.9856    30.6520       -9.1       10.1    tss09       17.0        1.5      -26.1       10.2
  126.1967    55.8783      1.418   161.9583    35.1175      -27.7        1.3    tss09       -5.7        1.3      -22.0        1.9
  126.2150   -15.4628      1.289   237.8735    12.6198       11.7        8.7    tss09       21.8        4.9      -10.1       10.0
  126.2308    39.2781      1.216   182.1419    34.1918       14.0        5.0    skb81       11.4        1.1        2.6        5.1
  126.3233    44.6072      0.901   175.7306    34.9246       31.5        8.8   kmg+03        7.2        1.2       24.3        8.9
  126.3413    45.6181      1.911   174.5029    35.0244       -7.6       14.5    tss09        6.0        1.3      -13.6       14.6
  126.4108    61.9581      0.542   154.5560    34.7246        3.2        3.2    tss09       -9.3        1.2       12.5        3.4
  126.4392    14.3103      2.119   210.1446    27.2373       44.8       14.5    tss09       26.4        1.6       18.4       14.6
  126.5150    52.7944      1.525   165.7273    35.3877      -29.3       14.9    tss09       -2.5        1.4      -26.8       15.0
  126.5187    36.1144      1.026   185.9493    33.8677       26.2       13.7    tss09       13.7        1.2       12.5       13.8
  126.7771    10.8733      2.282   213.8038    26.1268       19.1        4.6    tss09       28.2        1.7       -9.1        4.9
  126.8225   -20.4403      0.822   242.4264    10.3385      198.0        2.0    bmv88      108.8       11.1       89.2       11.3
  126.9733    52.2994      0.338   166.3318    35.6717      -12.7        7.4    tss09       -2.1        1.4      -10.6        7.5
  127.0387    29.3386      2.323   193.9690    32.7651       18.2       11.3    tss09       14.5        1.2        3.7       11.4
  127.1688     7.3492      0.660   217.5069    24.9414       36.2        7.8    tss09       27.1        1.6        9.1        8.0
  127.2308     3.4786      1.969   221.3044    23.2188       27.0       13.3    tss09       20.7        1.9        6.3       13.4
  127.4367     5.2797      2.311   219.6678    24.2395      102.7        9.9    tss09       24.8        1.9       77.9       10.1
  127.5138    19.1781      0.655   205.4515    30.0292       11.7        7.6    tss09       21.5        1.3       -9.8        7.7
  127.6904    -3.6792      2.100   228.2576    20.1033      -50.8        3.8    tss09        3.1        1.6      -53.9        4.1
  127.7167    24.1831      0.942   200.0217    31.8756       12.0        0.9    tss09       17.2        1.4       -5.2        1.7
  127.7917    37.7025      0.919   184.2687    35.1484      191.2        2.3   kmg+03       13.5        1.1      177.7        2.6
  127.9533     4.4942      0.174   220.6933    24.3315       32.2        1.5    tss09       24.4        1.9        7.8        2.4
  128.0217     3.1997      1.300   221.9793    23.7827        7.5       15.2    tss09       21.6        1.9      -14.1       15.3
  128.1062    27.3822      0.510   196.5151    33.1466       20.6       16.6    tss09       15.3        1.3        5.3       16.6
  128.1233    12.8714      1.304   212.3770    28.1556       27.0        3.9    tss09       25.1        1.6        1.9        4.2
  128.2054    15.9022      2.430   209.2372    29.4291       14.3       16.3    tss09       23.0        1.4       -8.7       16.4
  128.3096    11.3933      2.981   213.9853    27.7096       52.8       10.1    tss09       26.1        1.6       26.7       10.2
  128.3438     9.9947      3.713   215.4279    27.1458       -4.4        1.0     ow95       27.3        1.6      -31.7        1.9
  128.4742    42.4003      0.249   178.6130    36.2704      -21.8       16.4    tss09        9.0        1.1      -30.8       16.4
  128.5729    60.3297      0.717   156.3713    35.9686      -22.6       11.9    tss09       -9.0        1.2      -13.6       12.0
  128.6479    13.7044      1.300   211.7451    28.9597       28.0       13.0    tss09       24.2        1.5        3.8       13.1
  128.7225    -4.2864      2.200   229.3775    20.6749      -20.6        6.4    tss09        2.7        1.6      -23.3        6.6
  128.8958    17.0275      2.194   208.3243    30.4678       25.8        4.2    tss09       22.5        1.3        3.3        4.4
  128.9288     7.0325      2.670   218.6911    26.3592       16.5       14.1    tss09       30.4        1.7      -13.9       14.2
  129.0950    27.4811      0.762   196.6875    34.0180       24.0       12.3    tss09       15.2        1.3        8.8       12.4
  129.1533    41.4317      1.300   179.8736    36.6781        5.7        6.5    tss09       10.1        1.1       -4.4        6.6
  129.1633   -20.2831      2.752   243.5705    12.2311     -102.3        8.7    tss09       51.7       12.4     -154.0       15.1
  129.2050    11.7839      2.403   213.9990    28.6697       26.9       18.2    tss09       25.6        1.5        1.3       18.3
  129.2113   -22.5528      0.837   245.4837    10.9500     -195.9       11.2    tss09       92.9       14.7     -288.8       18.5
  129.2962   -19.8656      1.032   243.2953    12.5742       75.0        4.0    bmv88       41.0       12.1       34.0       12.7
  129.3433    58.4169      2.101   158.6611    36.6059       25.3        6.1    tss09       -8.6        1.2       33.9        6.2
  129.4175    24.9064      1.125   199.7581    33.5690        8.0        3.6    tss09       16.4        1.4       -8.4        3.8
  129.6629    58.0908      1.400   159.0387    36.8132      -10.9        9.4    tss09       -8.7        1.3       -2.2        9.5
  129.7771    57.9047      1.534   159.2601    36.8963      -16.0        1.0    bmv88       -8.6        1.3       -7.4        1.6
  129.7788    19.3633      1.695   206.1311    32.0948       10.0        1.0    skb81       23.0        1.1      -13.0        1.5
  129.8779    18.0464      1.156   207.6201    31.7134       26.9        3.8    tss09       23.1        1.2        3.8        4.0
  129.9546     3.3314      1.570   222.8636    25.5421       29.5        3.2    tss09       24.8        2.0        4.7        3.8
  129.9567     1.0739      1.123   225.0423    24.4479      -13.1        9.0    tss09       16.0        2.0      -29.1        9.2
  129.9804     2.8625      3.680   223.3328    25.3397       -3.0       18.4    tss09       23.2        2.0      -26.2       18.5
  129.9854    42.4653      0.599   178.6536    37.3872        6.0        6.9   kmg+03        8.8        1.1       -2.8        7.0
  130.0483     5.2258      2.237   221.0543    26.5193       59.2       13.9    tss09       30.5        1.8       28.7       14.0
  130.1979    13.2064      0.680   212.9680    30.1382       27.0        1.0    skb81       24.3        1.4        2.7        1.7
  130.3517    70.8950      2.218   143.5408    34.4257      -11.0        7.0    wro93      -13.1        1.0        2.1        7.1
  130.3571    42.3442      1.400   178.8326    37.6515       41.2       13.1    tss09        8.9        1.1       32.3       13.1
  130.3625   -75.6744      0.524   289.4357   -19.8838        9.0        2.0    skb81       39.8       15.8      -30.8       15.9
  130.5208    18.5944      1.270   207.2752    32.4798       31.1        0.7     ow95       24.0        1.2        7.1        1.4
  130.8017    61.4953      0.854   154.7255    36.8505      -32.5        5.2    tss09      -10.3        1.2      -22.2        5.3
  130.9367    58.4033      1.490   158.5357    37.4346      -13.9        2.3    tss09       -8.9        1.3       -5.0        2.6
  131.0708    13.6772      1.739   212.8652    31.1050      -10.7       16.2    tss09       24.7        1.4      -35.4       16.3
  131.1208    38.5153      2.941   183.7245    37.8558        9.2       14.7    tss09       13.0        1.1       -3.8       14.7
  131.1775    49.3983      2.124   169.8942    38.3862        1.6       14.0    tss09       -1.3        1.3        2.9       14.1
  131.4104    58.8756      2.153   157.8993    37.6048      -25.0       12.3    tss09       -9.0        1.2      -16.0       12.4
  131.4462    13.4828      1.883   213.2450    31.3609       10.6        3.2    tss09       25.1        1.4      -14.5        3.5
  131.8929    46.1575      1.216   174.0361    38.9075       -9.8       10.0    tss09        2.2        1.2      -12.0       10.1
  131.9283    27.2361      0.900   197.7877    36.3810      -17.5       16.0    tss09       14.7        1.3      -32.2       16.1
  132.0392    12.1175      0.900   214.9807    31.3299       15.5        7.5    tss09       26.9        1.5      -11.4        7.6
  132.1171     7.9142      2.000   219.4147    29.5782       37.1       18.0    tss09       33.1        1.7        4.0       18.1
  132.2363     8.0242      0.958   219.3628    29.7331       67.0       10.3    tss09       33.0        1.7       34.0       10.4
  132.2533    56.0639      2.000   161.3427    38.4749       -7.8       15.4    tss09       -7.9        1.3        0.1       15.5
  132.4913    51.1414      0.583   167.6063    39.1349        0.6        5.0     ow95       -3.8        1.4        4.4        5.2
  132.5400   -12.2264      0.566   238.6594    19.5195       15.5       17.1    tss09        6.7        2.3        8.8       17.3
  132.7158    15.3708      2.018   211.7657    33.2352       49.9        1.1    tss09       27.6        1.2       22.3        1.6
  132.8704    60.0556      0.542   156.2590    38.1200      -14.3        9.3    tss09       -9.9        1.2       -4.4        9.4
  132.9958    62.4658      0.900   153.2615    37.6542      -13.6        5.6    tss09      -11.1        1.2       -2.5        5.7
  133.0017     2.4928      1.178   225.3377    27.7953       -8.2        6.7    tss09       19.5        2.0      -27.7        7.0
  133.0213    28.5664      1.282   196.4718    37.6454       -0.4        5.6    tss09       14.2        1.2      -14.6        5.7
  133.0263    10.2214      2.000   217.4728    31.4029       37.6       16.4    tss09       30.7        1.6        6.9       16.5
  133.0471    76.4550      1.127   136.9391    33.2377      -27.3        8.1    tss09      -15.4        1.3      -11.9        8.2
  133.1158     0.7086      0.616   227.1431    27.0034       23.5        3.7    tss09       11.7        1.9       11.8        4.1
  133.1188    50.2222      0.837   168.7558    39.5967       -6.7        9.9    tss09       -3.5        1.4       -3.2       10.0
  133.1425    42.2575      0.978   179.1050    39.7024      284.6        4.8   kmg+03        7.6        1.2      277.0        4.9
  133.2379    24.5175      3.617   201.4444    36.7778       13.1       17.6    tss09       17.5        1.3       -4.4       17.6
  133.2858    13.8817      1.111   213.6612    33.1581     -153.0        5.0    bmv88       28.5        1.3     -181.5        5.2
  133.4254    34.1056      0.629   189.6326    39.0813       20.7        1.8    tss09       15.4        1.1        5.3        2.1
  133.5462    -0.3247      1.384   228.3862    26.8470       38.4        3.7    tss09        8.1        1.7       30.3        4.1
  133.6458     7.3400      0.654   220.8019    30.6673       83.0        8.4    tss09       32.4        1.8       50.6        8.6
  133.6637    14.0975      1.020   213.5992    33.5805       32.0        4.0    bmv88       29.3        1.3        2.7        4.2
  133.6750    57.9581      1.318   158.7871    38.9324       -2.2        2.0    tss09       -8.6        1.3        6.4        2.4
  133.7104    62.3139      0.267   153.3480    38.0121       13.6        2.7    tss09      -10.9        1.2       24.5        2.9
  134.2383    21.1953      2.106   205.7426    36.6499       34.9        4.4    tss09       25.1        1.2        9.8        4.6
  134.4221    54.0275      2.298   163.7206    39.9907      -19.4       15.5    tss09       -6.0        1.3      -13.4       15.6
  134.4363    15.4439      1.400   212.4541    34.7943       26.7       10.2    tss09       30.8        1.2       -4.1       10.3
  134.5221   -19.8436      0.660   246.2991    16.5376     -107.8        5.1    tss09      -71.1        7.2      -36.7        8.8
  134.6725    14.1625      1.043   213.9964    34.5040      148.0        3.0    bmv88       31.3        1.3      116.7        3.3
  134.7188    16.8575      1.452   210.9768    35.5781       33.1        2.8    tss09       31.2        1.1        1.9        3.0
  134.8829    33.0697      0.497   191.2132    40.1127        0.4        8.0    tss09       15.1        1.0      -14.7        8.1
  135.0579     2.7881      1.190   226.2060    29.7259       15.5        5.0    tss09       15.9        2.0       -0.4        5.4
  135.0637   -28.2997      0.894   253.4136    11.6215      320.6        4.2    tss09       94.1       14.6      226.5       15.2
  135.0892    41.1394      1.629   180.6553    41.1055       -1.7        8.4    tss09        7.7        1.2       -9.4        8.5
  135.3575    -0.6175      1.908   229.7281    28.2437       23.2        9.5    tss09        4.1        1.5       19.1        9.6
  135.3950    20.4064      0.352   207.1169    37.4167       41.5       14.1    tss09       26.7        1.2       14.8       14.2
  135.4442    65.8639      2.072   148.7619    37.7421      -27.9        5.3    tss09      -13.8        1.3      -14.1        5.5
  135.5400    -1.4986      1.400   230.6860    27.9346        7.1        4.8    tss09        3.0        1.4        4.1        5.0
  135.5700   -14.2583      1.339   242.2526    20.7213        9.0        1.0    skb81       -8.7        3.6       17.7        3.7
  135.5800    54.0492      1.682   163.5574    40.6596        2.3       14.9    tss09       -6.1        1.3        8.4       15.0
  135.7663    46.8511      1.471   173.0425    41.5555       16.2        2.3    tss09       -1.2        1.2       17.4        2.6
  135.8875    27.3242      1.721   198.7865    39.8120       10.1        7.4    tss09       14.2        1.2       -4.1        7.5
  135.9708    67.9564      1.499   146.1894    37.2373      -15.6        5.4    tss09      -15.0        1.2       -0.6        5.5
  136.0417    15.5358      0.426   213.0788    36.2584       35.0        5.7    tss09       33.4        1.2        1.6        5.8
  136.0650    42.6344      1.342   178.6838    41.8682       16.9        2.2   kmg+03        5.6        1.2       11.3        2.5
  136.1700   -19.9575      0.758   247.3961    17.6842      -80.3        5.0    tss09      -84.1        5.7        3.8        7.6
  136.1912     2.1453      0.795   227.5053    30.3820       -3.6        5.6    tss09       10.9        1.9      -14.5        5.9
  136.2071    22.3261      1.300   205.1054    38.7398        4.4        2.3    tss09       20.6        1.4      -16.2        2.7
  136.2250    48.4317      2.200   170.9033    41.7532       -1.5       11.5    tss09       -3.4        1.3        1.9       11.6
  136.2667    27.8047      1.486   198.2786    40.2510        9.9       10.6    tss09       14.6        1.2       -4.7       10.7
  136.2812     5.6211      1.217   224.0194    32.1752       -5.1        5.7    tss09       23.6        1.9      -28.7        6.0
  136.3096    20.8703      1.200   206.9125    38.3768       17.3        3.7    tss09       24.8        1.3       -7.5        3.9
  136.3642    48.8469      2.688   170.3376    41.8076      -34.5        5.1    tss09       -4.0        1.3      -30.5        5.3
  136.4292    21.0097      2.000   206.7893    38.5272       29.6        8.9    tss09       24.0        1.3        5.6        9.0
  136.4988    25.2322      1.300   201.6020    39.8187       22.2        6.0    tss09       14.8        1.3        7.4        6.1
  136.5100    41.2744      0.407   180.5211    42.1783       20.8        2.4    tss09        6.8        1.3       14.0        2.7
  136.7133   -20.3319      0.774   248.0384    17.8464      -98.3        3.5    tss09      -89.6        5.6       -8.7        6.6
  136.7821     8.0739      2.767   221.7159    33.7657       44.7       15.5    tss09       29.5        1.6       15.2       15.6
  136.9371    37.3997      3.021   185.7720    42.3073       -4.9       13.3    tss09       12.2        1.2      -17.1       13.4
  136.9479    36.9597      1.300   186.3657    42.2791        8.4       12.8    tss09       12.8        1.1       -4.4       12.9
  136.9829    58.7525      1.900   157.2881    40.4529        1.1       11.3    tss09       -7.3        1.3        8.4       11.4
  137.0696    50.5183      0.917   168.0361    42.0745        7.4        6.3    tss09       -5.0        1.3       12.4        6.4
  137.0875     4.8497      0.524   225.2782    32.5045       -0.5        8.4    tss09       19.5        1.9      -20.0        8.6
  137.1492    41.8461      0.734   179.7567    42.6652        0.6        2.7    tss09        6.0        1.3       -5.4        3.0
  137.1763    83.7625      2.400   128.9111    30.5173      -30.5       13.5    tss09      -18.8        1.2      -11.7       13.6
  137.1933    20.4100      1.600   207.8125    39.0111       24.5        6.8    tss09       24.5        1.4        0.0        6.9
  137.2917     1.3597      1.023   228.9445    30.9243       -4.3        3.8     ow95        5.4        1.8       -9.7        4.2
  137.2958    21.5181      1.194   206.4953    39.4537       21.4       18.2    tss09       20.7        1.4        0.7       18.3
  137.3158     3.9119      3.288   226.3772    32.2403       47.5        0.9     ow95       15.6        1.9       31.9        2.1
  137.3525    27.7339      0.334   198.6571    41.1706       20.8       13.0    tss09       15.3        1.1        5.5       13.1
  137.4371    -2.5250      0.957   232.8304    28.9803        7.0        3.3    tss09       -0.4        1.1        7.4        3.5
  137.7283    56.7292      1.393   159.7580    41.3282      -23.3       15.3    tss09       -6.0        1.3      -17.3       15.4
  137.7300    25.6558      2.752   201.4414    41.0021      -36.1        9.2    tss09       14.6        1.2      -50.7        9.3
  137.8892    19.9706      1.640   208.6245    39.4846       18.2        5.0    tss09       24.9        1.4       -6.7        5.2
  137.8908    44.3806      0.298   176.2832    43.1611       -1.6        5.9    tss09        2.0        1.3       -3.6        6.0
  137.9196     2.0875      2.366   228.5936    31.8374      -12.2       17.0    tss09        6.5        1.8      -18.7       17.1
  138.0192     8.6300      1.539   221.7965    35.1084       20.2       13.4    tss09       29.1        1.6       -8.9       13.5
  138.0300    21.3853      1.299   206.9354    40.0620       10.0        8.4    tss09       20.1        1.4      -10.1        8.5
  138.0321    56.8431      3.500   159.5580    41.4629        2.7        8.3    tss09       -5.8        1.3        8.5        8.4
  138.0483    41.4361      2.563   180.3220    43.3350       23.2        5.3    tss09        6.2        1.3       17.0        5.5
  138.4683    39.0367      0.638   183.6370    43.6056        4.8        9.8    tss09        9.7        1.2       -4.9        9.9
  138.4721    44.0492      1.178   176.7135    43.5919       30.3        7.0    tss09        2.5        1.3       27.8        7.1
  138.4925     6.3164      1.400   224.5524    34.4383       -2.8       15.5    tss09       21.5        1.8      -24.3       15.6
  138.6346    82.6906      2.500   129.8653    31.2299        5.3       16.9    tss09      -19.3        1.2       24.6       16.9
  138.6579     2.7664      0.427   228.3522    32.8190     -241.0       40.0   bbp+11        7.9        1.8     -248.9       40.0
  138.7212    29.3781      1.800   196.8329    42.6896       24.0       10.2    tss09       16.5        1.0        7.5       10.3
  138.7862    20.9353      1.774   207.7854    40.5911       21.7        8.0    tss09       20.4        1.4        1.3        8.1
  138.8517    66.5286      2.200   147.3559    38.7976        3.2        6.6    tss09      -14.1        1.3       17.3        6.7
  139.0863    -2.7436      1.203   234.0847    30.2344      -13.3        5.7    tss09       -2.2        1.2      -11.1        5.8
  139.2038    38.9078      1.266   183.8440    44.1724        1.9        1.6   kmg+03        9.9        1.2       -8.0        2.0
  139.2837    61.8256      1.449   152.9823    40.6520      -10.8        4.1    tss09       -8.4        1.3       -2.4        4.3
  139.2979    25.5381      1.300   202.0682    42.3416       14.7        9.7    tss09       14.2        1.1        0.5        9.8
  139.3625   -21.5264      0.847   250.6779    18.9765     -174.4        2.7    tss09      -97.5        4.6      -76.9        5.3
  139.3946    50.2772      0.633   168.0683    43.5758      -28.1       12.1    tss09       -4.5        1.3      -23.6       12.2
  139.7446    24.8792      0.797   203.0706    42.5663       35.6       14.1    tss09       13.8        1.1       21.8       14.1
  139.7812    21.4317      1.390   207.5420    41.6272       -3.1       13.2    tss09       17.5        1.4      -20.6       13.3
  139.8113    22.0889      1.552   206.7135    41.8522       -1.7        7.3    tss09       15.9        1.3      -17.6        7.4
  139.8396    50.8153      0.921   167.2694    43.7642      -12.4       17.3    tss09       -4.6        1.3       -7.8       17.4
  140.1037    13.9842      1.500   216.8362    39.2614       29.6        8.6    tss09       32.8        1.6       -3.2        8.8
  140.1425    29.0172      2.100   197.6454    43.8383       21.7       18.5    tss09       17.0        1.0        4.7       18.5
  140.1492     0.3917      2.485   231.6889    32.8403        1.1        9.3    tss09       -2.5        1.5        3.6        9.4
  140.1771    29.2717      1.916   197.3066    43.9158       20.2       11.5    tss09       17.1        1.0        3.1       11.5
  140.1900    23.6500      0.243   204.8269    42.6322       37.6       13.5    tss09       13.7        1.2       23.9       13.6
  140.2433    44.6983      2.189   175.7003    44.8154     3492.0       32.0   bbp+11        1.9        1.3     3490.1       32.0
  140.3512     1.6428      1.663   230.5526    33.6789       -1.3       14.8    tss09       -0.5        1.7       -0.8       14.9
  140.3721   -26.3119      2.300   255.0727    16.4799       34.6        6.1    tss09      -20.5       11.5       55.1       13.0
  140.3804    13.8467      0.768   217.1393    39.4515       72.4       15.2    tss09       32.0        1.6       40.4       15.3
  140.4008    62.2644      1.453   152.2004    40.9936       -1.4        2.5    tss09       -8.3        1.3        6.9        2.8
  140.4437    37.9025      1.108   185.3038    45.1083       16.7        9.7   kmg+03       11.9        1.2        4.8        9.8
  140.4904    66.0772      1.645   147.5568    39.5807       31.1       14.5    tss09      -13.6        1.4       44.7       14.6
  140.6933   -39.9931      0.591   265.3515     7.1902      -20.0        2.0    skb81       58.1       14.9      -78.1       15.0
  140.7658    34.2481      1.112   190.4963    45.1206       -7.0        8.8    tss09       16.5        0.9      -23.5        8.9
  140.7663    16.8483      0.244   213.7034    40.9561       44.3        6.9    tss09       29.1        1.5       15.2        7.1
  140.7804    30.9906      0.629   195.0629    44.7222        1.0        8.4    tss09       17.5        0.9      -16.5        8.5
  141.2800    14.7403      0.895   216.5258    40.6081       22.5        7.3     ow95       29.6        1.7       -7.1        7.5
  141.2825     0.3203      1.724   232.4949    33.7544       -4.6        2.2    tss09       -4.7        1.4        0.1        2.6
  141.3521    42.2914      1.884   179.0406    45.7745        4.0        4.8    tss09        4.6        1.2       -0.6        4.9
  141.3550    30.4422      1.400   195.9370    45.1242        4.2        3.4    tss09       17.9        0.9      -13.7        3.5
  141.4658    36.2097      0.998   187.7702    45.8432       19.8       12.1    tss09       15.1        1.0        4.7       12.1
  141.4967    42.0603      1.756   179.3643    45.8930      -11.5       36.0   kmg+03        4.9        1.2      -16.4       36.0
  141.5017    40.4969      1.879   181.6102    45.9505        1.0       14.8    tss09        7.2        1.2       -6.2       14.8
  141.5104     7.6439      1.938   224.8865    37.7036       28.6        8.2    tss09       17.6        1.8       11.0        8.4
  141.5333     7.7572      0.442   224.7742    37.7777       45.9       13.7    tss09       17.7        1.8       28.2       13.8
  141.9158    30.5711      1.212   195.8634    45.6216       23.1       15.7    tss09       18.1        0.9        5.0       15.7
  141.9879    23.9986      1.300   204.9720    44.3101       21.2        8.8    tss09       14.5        1.1        6.7        8.9
  142.1004    44.7678      1.903   175.4288    46.1226        9.3        8.8    tss09        3.0        1.2        6.3        8.9
  142.3146    25.6161      0.538   202.8739    45.0006       20.8        5.4    tss09       15.9        1.1        4.9        5.5
  142.5004    25.0014      0.741   203.7750    45.0159      117.3       15.4    tss09       15.5        1.1      101.8       15.4
  142.6396    36.0236      1.157   188.1124    46.7801       14.0        3.0    skb81       15.7        1.0       -1.7        3.2
  142.6458    46.7356      2.033   172.5397    46.2514        4.6        2.5    tss09        1.4        1.3        3.2        2.8
  142.6583    21.5836      1.700   208.4513    44.2243       30.1        9.7    tss09       14.3        1.2       15.8        9.8
  142.6712    18.9994      2.600   211.8515    43.4118       29.1       13.2    tss09       19.3        1.5        9.8       13.3
  142.7133    58.3897      1.964   156.5683    43.4139       -1.6        2.5    tss09       -1.6        1.3        0.0        2.8
  142.7175     0.5828      1.769   233.1810    35.0990        7.7        6.5    tss09       -8.4        1.2       16.1        6.6
  142.7300    35.0603      1.049   189.5233    46.7977      -34.4       14.6    tss09       16.8        1.0      -51.2       14.6
  142.8829    47.8614      1.183   170.8956    46.2305      -36.3       10.4    tss09        0.7        1.4      -37.0       10.5
  143.5654    49.1394      2.610   168.9545    46.4349       42.6        4.2    tss09        0.2        1.4       42.4        4.4
  143.6967    30.8486      2.904   195.7878    47.1768       32.4        7.5    tss09       18.6        0.9       13.8        7.6
  143.7071    13.6769      1.100   219.0932    42.3305       -6.4       17.4    tss09       17.4        1.7      -23.8       17.5
  143.7100    63.8536      1.200   149.4685    41.7475        5.7       15.9    tss09      -10.0        1.4       15.7       16.0
  143.8113     1.5372      2.549   232.9377    36.5370      -38.0        6.6    tss09       -8.7        1.2      -29.3        6.7
  143.8254     2.0708      0.649   232.3896    36.8399      -11.0        1.0    skb81       -7.6        1.3       -3.4        1.7
  143.8467    24.0867      2.753   205.4761    45.9723       -4.7       12.9    tss09       16.0        1.1      -20.7       12.9
  143.8825    36.5547      2.855   187.3868    47.8017       -5.3       13.8    tss09       15.2        1.1      -20.5       13.8
  143.9246    40.2936      1.300   181.8190    47.8014       35.7       13.9    tss09        8.1        1.2       27.6       13.9
  144.1804    -2.7922      1.500   237.5721    34.3834      -18.6       15.1    tss09       -6.5        1.3      -12.1       15.2
  144.2421    19.4750      1.357   211.9179    44.9685       32.5       13.2    tss09       15.2        1.3       17.3       13.3
  144.3013    50.1478      0.276   167.3721    46.6793        3.4        5.6    tss09        0.5        1.4        2.9        5.8
  144.3746    36.4983      1.495   187.4860    48.1955       24.5       11.2    tss09       15.1        1.2        9.4       11.3
  144.6979    67.4753      2.300   144.9553    40.4373      -18.1       13.3    tss09      -14.7        1.3       -3.4       13.4
  144.7337    -7.1336      1.281   242.1086    32.1976       -1.4        8.2    tss09        2.2        1.6       -3.6        8.4
  144.8067    16.9406      0.501   215.5272    44.5843        8.5        8.8    tss09       15.2        1.5       -6.7        8.9
  144.8229    58.5806      1.900   155.7720    44.3747       -5.9       11.1    tss09        0.1        1.2       -6.0       11.2
  144.8246    50.7650      2.200   166.3799    46.8527       13.0       15.1    tss09        0.9        1.4       12.1       15.2
  144.9508    38.4122      1.000   184.6029    48.6563        4.6       15.7    tss09       11.6        1.3       -7.0       15.8
  144.9567    41.6983      1.223   179.6423    48.4874      -16.7       12.9    tss09        6.2        1.1      -22.9       12.9
  145.0188    58.2089      1.000   156.2004    44.6098       33.6        8.1    tss09        0.4        1.2       33.2        8.2
  145.0558    26.4489      0.636   202.4947    47.5875        3.9        4.9    tss09       19.9        1.1      -16.0        5.0
  145.1683    -0.4669      2.300   235.9501    36.5368      -14.5        5.7    tss09       -9.0        1.1       -5.5        5.8
  145.2604   -13.5975      0.551   248.2267    28.4316      -33.5        3.5    tss09      -11.6        2.2      -21.9        4.1
  145.2667    38.8972      0.614   183.8572    48.8898       -6.0        3.9   kmg+03       10.6        1.3      -16.6        4.1
  145.3063    11.7589      3.195   222.3564    42.9202      101.4        1.5     ow95       10.7        1.5       90.7        2.2
  145.6500    33.7433      2.200   191.7235    49.1147       49.3       17.1    tss09       18.3        1.0       31.0       17.1
  145.9500    20.4692      1.400   211.3082    46.8083       20.9       15.8    tss09       13.6        1.2        7.3       15.8
  146.1763    25.9119      2.916   203.5997    48.4553      -13.9        4.1    tss09       20.9        1.2      -34.8        4.3
  146.2175    52.0428      0.565   164.2246    47.3372       15.6        5.3    tss09        2.2        1.3       13.4        5.5
  146.2467    38.0547      1.300   185.1123    49.6824       14.3       20.9    tss09       12.0        1.3        2.3       20.9
  146.2812    17.4353      2.300   215.6057    46.0764       -6.4        8.9    tss09       11.9        1.4      -18.3        9.0
  146.3650    14.3242      1.500   219.7450    44.9473        9.3       14.3    tss09        9.7        1.4       -0.4       14.4
  146.4358    44.9064      1.180   174.6015    49.1488       13.9       17.8    tss09        6.6        1.1        7.3       17.8
  146.4575    12.0919      0.968   222.6311    44.0777       -3.6        2.3    tss09        8.1        1.4      -11.7        2.7
  146.6458    10.2850      1.005   224.9760    43.4218      -13.3        8.4    tss09        7.7        1.5      -21.0        8.5
  147.0242    -1.1381      1.000   237.9892    37.6543      -52.2       17.3    tss09       -6.5        1.2      -45.7       17.3
  147.0396   -32.3964      2.140   263.8335    16.2249       61.2       13.3    tss09       55.2       13.0        6.0       18.6
  147.2304    40.6622      1.249   180.9927    50.2844        4.1        3.4     ow95        8.0        1.2       -3.9        3.6
  147.2742   -19.9531      0.519   254.8907    25.4588       27.2        3.0    tss09       -2.1        4.6       29.3        5.5
  147.3504    29.3608      1.700   198.6850    50.0994       68.9       13.0    tss09       23.8        1.1       45.1       13.1
  147.4154    17.8803      0.693   215.5675    47.2448       -4.4       13.7    tss09       10.8        1.4      -15.2       13.8
  147.5446    14.3333      0.552   220.4036    45.9927        5.0        1.0    skb81        7.6        1.4       -2.6        1.7
  147.6354    48.5928      1.891   168.8252    49.1657       13.2       15.5    tss09        6.6        1.1        6.6       15.5
  147.9317   -21.3997      0.547   256.4933    24.8530       32.3        8.0    tss09       14.4        4.7       17.9        9.3
  148.0171    53.0375      0.300   162.3033    48.0550       -3.7       11.0    tss09        4.0        1.1       -7.7       11.1
  148.1104    36.1014      2.061   188.1393    51.2027       37.9       16.0    tss09       14.1        1.3       23.8       16.1
  148.1333    35.2144      1.878   189.5552    51.2185       57.4        5.5    tss09       15.5        1.3       41.9        5.7
  148.2929    80.5831      1.300   130.8565    33.6131      -32.0        4.8    tss09      -20.5        1.1      -11.5        4.9
  148.4717     7.3439      2.100   229.7287    43.5568       42.4       15.9    tss09        7.0        1.7       35.4       16.0
  148.4967    17.3489      0.713   216.8559    48.0132       18.5       12.7    tss09        9.6        1.3        8.9       12.8
  148.5525    42.0194      1.783   178.6821    51.1124        7.0        9.9   rdf+08        7.3        1.0       -0.3       10.0
  148.5613    61.0819      2.621   151.4623    45.0030      -20.8        9.6    tss09       -1.6        1.2      -19.2        9.7
  148.5987     0.7308      0.500   237.2377    40.0270       -6.1       11.1    tss09       -3.8        1.4       -2.3       11.2
  148.7367     9.4986      0.298   227.3059    44.8591     -105.1       16.2    tss09        7.1        1.5     -112.2       16.3
  148.7367    17.7253      1.475   216.4550    48.3634       -2.4        3.4     ow95        9.7        1.3      -12.1        3.6
  149.0354    39.5878      1.173   182.4883    51.7589       -2.9        8.3    tss09        8.7        1.2      -11.6        8.4
  149.0942    57.8986      1.774   155.3455    46.7046       14.8        8.2    tss09        2.8        1.1       12.0        8.3
  149.1562    30.5442      2.100   197.1310    51.7994       44.2        8.3    tss09       24.7        1.3       19.5        8.4
  149.2075    25.2544      0.708   205.5112    50.9813       52.1        5.7    tss09       23.9        1.3       28.2        5.8
  149.3254   -13.8339      1.323   251.5259    31.1624       -8.7        4.7    tss09       -9.9        1.8        1.2        5.0
  149.4087    55.3825      0.899   158.5990    47.9281        1.0        1.0    skb81        4.0        1.1       -3.0        1.5
  149.4392    43.4469      0.404   176.2600    51.5255       15.0        4.3    tss09        7.6        1.0        7.4        4.4
  149.5029    26.6697      0.703   203.3834    51.5293       15.4       12.0    tss09       25.9        1.3      -10.5       12.1
  149.5112    38.4997      1.397   184.1984    52.2189      -33.8       13.6    tss09        9.5        1.3      -43.3       13.7
  149.5817    47.4186      1.881   170.0556    50.7300    -2099.0       49.0   bbp+11        8.4        1.0    -2107.4       49.0
  149.5871    32.4006      0.531   194.1724    52.3218     -130.0       10.0    bmv88       20.8        1.4     -150.8       10.1
  149.6696    20.8989      0.900   212.3141    50.2508        8.3       13.0    tss09       14.4        1.3       -6.1       13.1
  149.6696    56.8706      1.601   156.5032    47.4335       -5.3       12.0    tss09        3.3        1.1       -8.6       12.1
  149.9329    41.1500      1.116   179.8382    52.2562      -96.3       11.6    tss09        7.8        1.1     -104.1       11.6
  150.0308    27.8797      0.554   201.5859    52.2019        9.1       11.2    tss09       26.7        1.3      -17.6       11.3
  150.0733     0.0897      0.905   239.0647    40.8340       -3.7        3.6     ow95       -1.1        1.5       -2.6        3.9
  150.2275    58.0906      1.500   154.6974    47.1537       -4.2        8.0    tss09        2.9        1.1       -7.1        8.1
  150.2996    34.4139      0.948   190.8902    52.9882       73.2       14.2    tss09       15.9        1.4       57.3       14.3
  150.6525    19.2689      2.206   215.2019    50.6042       -5.5       16.5    tss09       10.7        1.2      -16.2       16.5
  150.7200    12.2706      0.861   225.0900    47.8825       13.1       14.4    tss09        5.2        1.4        7.9       14.5
  150.7567    14.9897      2.957   221.4162    49.0944       21.1       14.2    tss09        5.1        1.3       16.0       14.3
  150.8587     6.1278      2.000   232.9139    44.9329       13.4        6.8    tss09        9.1        1.8        4.3        7.0
  150.9613    52.8978      1.335   161.5077    49.7550        3.6        7.9    tss09        6.0        1.0       -2.4        8.0
  150.9617    19.7633      1.131   214.6159    51.0428       11.6       15.6    tss09       11.4        1.2        0.2       15.6
  150.9896    32.7342      1.685   193.7219    53.5195       17.9        2.2    tss09       19.2        1.4       -1.3        2.6
  151.0675    33.2267      2.334   192.8973    53.6027       28.7       16.8    tss09       18.0        1.4       10.7       16.9
  151.1996    19.4942      1.873   215.1381    51.1658       16.5       15.3    tss09       10.6        1.2        5.9       15.3
  151.3162    48.0925      2.385   168.4912    51.6535       12.6        2.2    tss09        8.3        1.0        4.3        2.4
  151.5321    32.6072      1.026   193.9685    53.9705      -15.5        5.2    tss09       19.4        1.4      -34.9        5.4
  151.5900    12.7592      0.646   225.0140    48.8611       -3.2        7.7    tss09        4.3        1.5       -7.5        7.8
  151.6687    48.2192      1.900   168.1782    51.8373       31.0        8.5    tss09        8.3        1.0       22.7        8.6
  151.6933   -21.9889      0.330   259.8005    26.7768        2.3       11.0    tss09       23.4        4.2      -21.1       11.8
  151.7679    -2.1194      1.214   242.7434    40.8004       19.1        7.4    tss09        0.3        1.3       18.8        7.5
  151.8250    22.8572      2.308   210.2104    52.7248       12.2        9.8    tss09       17.0        1.3       -4.8        9.9
  151.8587    12.8156      0.241   225.1177    49.1204      -16.0        5.0    skb81        4.3        1.5      -20.3        5.2
  151.8654    17.5650      2.643   218.3696    51.0809        4.3        3.2    tss09        7.5        1.2       -3.2        3.4
  151.9229    13.9414      2.721   223.6090    49.6748       11.9        2.3    tss09        3.8        1.4        8.1        2.7
  151.9258    59.1358      2.200   152.7173    47.4200       15.0        3.1    tss09        2.4        1.1       12.6        3.3
  152.0946    33.5339      1.300   192.4060    54.4668        7.2        4.5    tss09       16.3        1.4       -9.1        4.7
  152.2300   -30.1867      1.064   265.9206    20.7672      -74.0        5.3    tss09      -15.8        7.5      -58.2        9.2
  152.4771    16.0342      1.600   220.9762    51.0332        3.5       13.9    tss09        4.2        1.3       -0.7       14.0
  152.6146    41.5442      0.612   178.6403    54.1781        3.0        0.2   kmg+03        8.2        1.0       -5.2        1.0
  152.7150    -2.0053      0.887   243.4291    41.6021      -15.4        8.7    tss09        0.8        1.4      -16.2        8.8
  152.7150    -2.0403      0.900   243.4650    41.5796       10.4       14.2    tss09        0.7        1.4        9.7       14.3
  152.7508    32.9553      0.901   193.4245    55.0055       -7.4       16.6    tss09       17.3        1.5      -24.7       16.7
  152.8758    -4.3908      1.588   245.9593    40.1673      -17.1        5.2    tss09       -1.8        1.3      -15.3        5.4
  152.8858    71.4117      1.192   138.5581    40.5119       77.6        5.0    tss09      -17.4        1.5       95.0        5.2
  153.0242   -33.0714      1.745   268.3639    18.8972     -133.6        9.7    tss09      -56.9        5.1      -76.7       11.0
  153.0683    23.2042      0.748   210.1448    53.9198       20.9        7.4    tss09       16.5        1.3        4.4        7.5
  153.2446    22.4975      1.150   211.3747    53.8915       15.6        2.8    tss09       14.9        1.3        0.7        3.1
  153.3746    49.3111      2.201   165.8777    52.5205        7.0       14.9    tss09        8.1        0.9       -1.1       14.9
  153.4342    29.3164      0.500   199.8524    55.3553       49.3       14.0    tss09       25.7        1.6       23.6       14.1
  153.4567    34.7639      1.409   190.2429    55.5833       25.0        7.0    skb81       12.1        1.3       12.9        7.1
  153.4725    24.8211      1.634   207.6011    54.6592      -36.2       12.4    tss09       20.3        1.4      -56.5       12.5
  153.9350    55.8500      2.200   156.2098    49.9995        5.3        4.9    tss09        4.7        1.0        0.6        5.0
  153.9575    44.6578      0.652   173.0597    54.4060      -10.7       14.4    tss09        8.2        1.0      -18.9       14.4
  154.1846    20.6297      3.119   214.8509    54.1858      -24.1        9.8    tss09       10.0        1.3      -34.1        9.9
  154.2637    22.5561      1.427   211.7119    54.8140       32.1       12.8    tss09       13.6        1.4       18.5       12.9
  154.2642    59.4078      0.850   151.4310    48.2897      -13.1        4.1    tss09        2.0        1.0      -15.1        4.2
  154.3646    43.4844      1.174   174.8794    55.0034       25.6       10.5    tss09        8.9        1.0       16.7       10.5
  154.5454    35.7108      1.229   188.4730    56.4249        6.4        3.3    tss09       10.4        1.2       -4.0        3.5
  154.9017    30.0031      1.300   198.8430    56.6893       66.4       14.1    tss09       22.9        1.5       43.5       14.2
  154.9204     4.7331      2.288   237.8733    47.4878       -7.0        6.4    tss09       12.3        1.4      -19.3        6.5
  155.0163   -42.8583      1.280   275.5782    11.8316      -37.0        3.0    bmv88      -33.6       10.0       -3.4       10.4
  155.1417     3.8475      1.600   239.1179    47.1402       68.1        9.0    tss09       11.8        1.4       56.3        9.1
  155.2750    45.3919      0.364   171.3645    55.0757        3.0        3.0    hbe09        8.2        0.9       -5.2        3.1
  155.2812    22.1558      4.262   212.8360    55.6106       36.0        8.3    tss09       11.4        1.4       24.6        8.4
  155.3033    44.5836      1.757   172.7011    55.3444       17.3       15.3    tss09        8.6        1.0        8.7       15.3
  155.3225    34.6225      1.405   190.3893    57.1217        6.2       12.8    tss09       11.7        1.3       -5.5       12.9
  155.3933    30.6664      2.200   197.6845    57.1587       12.7       15.7    tss09       20.8        1.5       -8.1       15.8
  155.5050    50.0492      2.500   163.8485    53.4973        3.9       16.1    tss09        8.2        0.9       -4.3       16.1
  155.6367   -10.6289      0.197   254.1615    37.7650      -30.7        0.6    tss09      -17.8        1.5      -12.9        1.6
  155.7025    33.8492      1.300   191.7968    57.4658        5.3       10.9    tss09       13.2        1.2       -7.9       11.0
  155.7296    18.8928      2.136   218.5103    54.9828       26.8        2.1    tss09        7.1        1.3       19.7        2.5
  155.7937    47.8625      0.581   167.1309    54.5463       -0.7        6.0    tss09        8.0        0.9       -8.7        6.1
  155.7979    39.8042      1.255   180.8528    56.8778       19.0        3.4     ow95        9.5        1.1        9.5        3.6
  155.8500    28.9475      0.671   200.9141    57.4153        8.6       11.5    tss09       21.5        1.6      -12.9       11.6
  155.8738    48.4103      1.231   166.2262    54.3836       -5.2       16.7    tss09        8.1        0.9      -13.3       16.7
  156.0017   -32.5711      1.568   270.2054    20.7707      -80.8        5.3    tss09      -53.2        4.0      -27.6        6.6
  156.1354    18.0244      2.200   220.1647    55.0279        4.8       12.0    tss09        5.7        1.3       -0.9       12.1
  156.1867    19.2056      0.828   218.2602    55.4968       15.3        0.8     ow95        7.2        1.3        8.1        1.6
  156.1992   -10.1592      1.340   254.2712    38.4856      -12.0        8.3    tss09      -17.5        1.5        5.5        8.4
  156.2492     6.4147      1.725   236.9674    49.5413       68.7        7.2    tss09       13.2        1.3       55.5        7.3
  156.4842    12.8969      0.663   228.3311    53.1560      -13.0       11.3    mbm11        5.9        1.5      -18.9       11.4
  156.5679     4.0306      1.300   240.1799    48.3847        2.5       15.9    tss09       11.9        1.4       -9.4       16.0
  156.5983    25.7164      5.303   207.0472    57.6082        1.7        3.7    tss09       15.5        1.5      -13.8        4.0
  156.6329     6.4592      1.710   237.2512    49.8785       29.7        4.4    tss09       13.4        1.3       16.3        4.6
  156.6900    19.9189      2.830   217.3502    56.1843      -32.8       15.2    tss09        7.5        1.3      -40.3       15.3
  156.7262    28.7150      2.722   201.4959    58.1550       18.4        8.1    tss09       19.8        1.6       -1.4        8.3
  156.8042    48.0536      1.286   166.3658    55.0941       23.5       11.6    tss09        8.3        0.9       15.2       11.6
  156.8288    21.5267      2.000   214.6555    56.8087      -10.2        7.3    tss09        8.8        1.3      -19.0        7.4
  156.8508    74.4739      0.879   134.6489    39.2019      -36.4        9.1    tss09      -21.1        1.5      -15.3        9.2
  157.0404   -26.7383      2.665   267.3541    26.0619       15.5       13.9    tss09        9.3        4.5        6.2       14.6
  157.0883    24.0225      1.873   210.3166    57.6916       23.8       14.3    tss09       11.7        1.4       12.1       14.4
  157.1200    35.8853      2.595   187.8183    58.4905      -12.5       11.0    tss09       10.8        1.1      -23.3       11.1
  157.1542    -1.0075      1.532   246.4071    45.6077       -3.4       13.3    tss09        3.0        1.5       -6.4       13.4
  157.1617    -8.7439      4.276   253.9294    40.1692       14.6        7.1    tss09      -14.1        1.6       28.7        7.3
  157.1679    -3.6053      1.781   249.0943    43.8456       -1.0        0.3    mbm11       -2.1        1.5        1.1        1.6
  157.3408     5.3272      1.378   239.3125    49.7818       11.7        7.5    tss09       12.6        1.3       -0.9        7.6
  157.3875   -18.8806      1.784   262.2764    32.5648      -30.1        3.6    tss09      -22.1        2.3       -8.0        4.3
  157.4158    22.8600      2.062   212.5634    57.6991       50.5       15.7    tss09        9.8        1.3       40.7       15.8
  157.5896    43.1522      1.110   174.2641    57.3482        1.8        8.6    tss09       10.1        1.1       -8.3        8.7
  157.6596     8.8900      1.750   234.9749    52.0903        3.2        8.3    tss09       13.3        1.3      -10.1        8.4
  157.9363    60.3417      1.230   148.6401    49.2294        1.7        6.6    tss09        0.1        1.0        1.6        6.7
  158.0258   -14.0056      1.039   259.1622    36.7584      -40.3        9.2    tss09      -21.8        1.5      -18.5        9.3
  158.2025     9.4303      1.085   234.7155    52.8348        2.5        7.7    tss09       12.7        1.3      -10.2        7.8
  158.2654    41.2683      1.118   177.3878    58.3675        9.6        3.9   kmg+03       10.6        1.0       -1.0        4.0
  158.4642    60.8519      1.401   147.7851    49.1070       10.2        9.6    tss09       -0.6        1.1       10.8        9.7
  158.7267    17.0531      0.900   223.4755    56.9305       39.6       19.7    tss09        4.3        1.4       35.3       19.8
  158.7587   -20.1928      2.198   264.4347    32.2941      -18.2        1.7    tss09      -17.8        2.6       -0.4        3.1
  158.8187    26.2547      1.611   206.6989    59.6674       17.2        7.2    tss09       11.3        1.5        5.9        7.3
  158.9204    61.8439      1.000   146.4229    48.6285       -3.3       12.3    tss09       -2.3        1.1       -1.0       12.4
  158.9858    65.4958      2.700   142.4320    46.1695      -32.5       11.7    tss09      -10.9        1.3      -21.6       11.8
  159.1371    22.0533      0.595   214.8628    59.0131        6.8        6.7    tss09        6.5        1.3        0.3        6.8
  159.3167   -29.5672      0.312   270.9517    24.8461      -69.4        8.7    tss09       -2.2        4.4      -67.2        9.7
  159.4137     4.4003      2.322   242.4451    50.8422       76.8       14.5    tss09       11.2        1.2       65.6       14.6
  159.4317     2.3989      1.900   244.8600    49.5702      -13.9        5.6    tss09        8.5        1.3      -22.4        5.7
  159.6617    49.7933      1.476   162.1315    55.9963       25.4        8.9    tss09       10.0        0.8       15.4        8.9
  159.7779   -15.6853      0.525   262.1154    36.4891       -9.2        3.0    tss09      -19.1        1.6        9.9        3.4
  159.9200    47.9394      1.600   164.9436    57.0254        4.5        7.1    tss09        9.5        0.9       -5.0        7.2
  159.9212    11.7711      1.877   232.8690    55.5118       21.4       13.5    tss09       10.4        1.4       11.0       13.6
  159.9246    24.3778      1.175   210.7622    60.2928       14.8       13.4    tss09        7.4        1.3        7.4       13.5
  160.1750    36.9028      2.686   185.1493    60.7849       22.5       13.6    tss09       11.9        1.2       10.6       13.6
  160.2946    35.3211      1.014   188.3397    61.1194       40.4        8.1    tss09       13.7        1.2       26.7        8.2
  160.3021     0.7636      1.220   247.6201    49.1250        8.5        6.4    tss09        5.7        1.4        2.8        6.5
  160.3212     6.1711      1.265   241.1137    52.6514       14.3        3.7     ow95       13.1        1.2        1.2        3.9
  160.4033    29.4975      0.756   200.4577    61.4201        9.5       12.1    tss09       12.4        1.4       -2.9       12.2
  160.5417     4.3525      2.100   243.6462    51.6802       -6.0        6.4    tss09       11.0        1.2      -17.0        6.5
  160.6858    12.0586      1.029   233.1244    56.3004       26.9        0.6     ow95        9.4        1.4       17.5        1.5
  160.6933    34.5883      1.500   189.7752    61.5309        7.5       15.0    tss09       14.3        1.2       -6.8       15.0
  160.7075    10.5453      2.065   235.4270    55.5099        9.9       17.6    tss09       12.0        1.3       -2.1       17.6
  160.8033    -0.2303      0.816   249.2432    48.8032       16.4        4.5    tss09        3.9        1.4       12.5        4.7
  160.8292    -5.8981      0.549   254.9894    44.7208      -11.2        9.3    tss09       -4.6        1.6       -6.6        9.4
  161.0437    35.1528      2.215   188.5225    61.7480        1.0        7.5    tss09       13.9        1.2      -12.9        7.6
  161.0442    53.3722      1.903   156.0000    54.7996        7.3        3.0    tss09       10.4        0.9       -3.1        3.1
  161.0958    80.9111      1.260   128.7396    34.7356       -8.1        8.5    tss09      -20.5        1.1       12.4        8.6
  161.1679    49.6947      1.428   161.3981    56.8867        8.3        4.6    tss09       10.4        0.8       -2.1        4.7
  161.3821    32.9686      1.432   193.0933    62.2434       27.4        8.7    tss09       15.2        1.3       12.2        8.8
  161.4071    61.4347      1.132   145.6590    49.7746        1.9       11.5    tss09       -0.9        1.1        2.8       11.6
  161.4192   -29.4572      2.128   272.6057    25.9075        9.0        1.7    tss09        8.3        3.8        0.7        4.1
  161.4437    26.3014      1.299   207.3714    61.9987       -3.2        8.2    tss09        5.4        1.3       -8.6        8.3
  161.6000    53.9072      1.712   154.9140    54.7497       22.0       11.2    tss09       10.3        0.9       11.7       11.2
  161.7954    49.3239      1.900   161.5920    57.4275       -0.8        7.2    tss09       10.4        0.8      -11.2        7.2
  161.8113    41.5031      1.333   175.3574    60.8328       40.6       18.9    tss09       12.2        1.2       28.4       18.9
  161.8858    47.4256      0.798   164.6252    58.4349        1.8        5.3    tss09       10.3        1.0       -8.5        5.4
  162.0275   -19.1600      0.595   266.7514    34.9051       14.8        2.7    tss09       -9.4        1.9       24.2        3.3
  162.1025    -3.4600      1.600   254.0024    47.3827      -44.0       14.2    tss09        0.4        1.5      -44.4       14.3
  162.1300    21.2644      1.481   218.0318    61.4394      -17.0       11.9    tss09       -0.4        1.4      -16.6       12.0
  162.1400    60.1458      1.725   146.7248    50.9264      -38.0        3.4    tss09        1.4        1.0      -39.4        3.5
  162.1425    34.9569      1.604   188.6751    62.6658       17.0        7.0    skb81       14.2        1.2        2.8        7.1
  162.3842     5.0919      1.114   244.6689    53.5598       16.9       14.0    tss09       12.7        1.2        4.2       14.1
  162.3871    64.1133      2.037   142.3208    48.1695        9.8       16.2    tss09       -5.6        1.2       15.4       16.2
  162.4238    37.9414      1.972   182.2368    62.3160       21.6       10.6    tss09       11.7        1.2        9.9       10.7
  162.4613    21.4939      1.518   217.7705    61.8032       -4.4        9.5    tss09       -1.3        1.4       -3.1        9.6
  162.5417     4.5469      1.216   245.5331    53.3218       12.1       14.0    tss09       12.1        1.3       -0.0       14.1
  162.6087     9.4311      0.793   238.9638    56.4210        5.9        6.3    tss09       13.4        1.2       -7.5        6.4
  162.6450    -2.8636      1.100   254.0030    48.1883        6.5       10.9    tss09        1.5        1.6        5.0       11.0
  162.6858     7.3086      1.222   242.0579    55.2007       20.7       12.4    tss09       15.0        1.1        5.7       12.5
  162.7421    34.5031      2.520   189.5147    63.2162       36.8        3.9    tss09       14.6        1.2       22.2        4.1
  162.7554    20.4556      1.035   220.0362    61.7330       35.0       14.8    tss09       -2.4        1.4       37.4       14.9
  162.7700   -31.6378      1.429   274.9310    24.6092       57.5        2.9    tss09        3.2        3.8       54.3        4.8
  162.8746    -9.3028      0.345   260.1866    43.3947        0.0        3.0    skb81      -11.1        1.5       11.1        3.4
  162.8787    60.2069      1.800   146.2469    51.1464       28.2       15.9    tss09        1.8        1.0       26.4       15.9
  162.9212    59.2181      0.435   147.3571    51.8541      -11.2        5.5    tss09        3.2        1.0      -14.4        5.6
  162.9367    12.9744      1.315   233.7981    58.6532       -1.6       10.8    tss09        5.8        1.4       -7.4       10.9
  162.9529    21.3311      1.300   218.3986    62.1892        8.8        1.9    tss09       -2.2        1.4       11.0        2.4
  163.1362    61.4222      0.421   144.7598    50.3669       -1.6        1.4    tss09       -0.2        1.1       -1.4        1.8
  163.1379     1.5997      1.910   249.7502    51.7516       -5.9       15.7    tss09        7.6        1.4      -13.5       15.8
  163.3304    64.8000      0.900   141.1830    47.9280      -22.0       12.1    tss09       -6.9        1.3      -15.1       12.2
  163.3904    38.8967      2.100   179.8029    62.7935      -22.3       13.5    tss09       11.1        1.2      -33.4       13.6
  163.4875    54.0303      1.003   153.5439    55.5464       19.7       15.8    tss09       11.0        0.9        8.7       15.8
  163.6108    27.0547      1.399   206.3134    64.0202       -5.4       13.2    tss09        3.3        1.3       -8.7       13.3
  163.6325    38.9225      1.368   179.6287    62.9663       18.5       13.5    tss09       11.0        1.2        7.5       13.6
  163.6333    45.6978      2.500   166.4608    60.3203       34.6       15.4    tss09       12.2        1.1       22.4       15.4
  163.6337    14.5294      0.488   231.8443    60.0259      -11.1        3.9    tss09        1.5        1.3      -12.6        4.1
  163.8217     2.0956      0.875   249.9572    52.5863      -11.8        3.1    tss09        9.3        1.4      -21.1        3.4
  163.8525     1.3958      0.400   250.8027    52.1132       -1.9        8.0    tss09        8.4        1.4      -10.3        8.1
  164.2233    70.1961      2.492   135.9594    43.9207      -22.2        4.5    tss09      -15.8        1.5       -6.4        4.8
  164.3042    16.3719      0.792   229.1516    61.4689      -23.4        9.0    tss09       -2.3        1.3      -21.1        9.1
  164.3517   -23.7006      1.125   271.8380    32.1970       -6.9       16.8    tss09        6.3        2.0      -13.2       16.9
  164.4754   -25.1578      0.593   272.8043    30.9891       28.6        4.5    tss09        8.8        2.1       19.8        5.0
  164.4963    -3.5828      1.600   256.8200    48.8616       21.9       14.1    tss09        2.7        1.7       19.2       14.2
  164.5317    24.4653      1.700   212.5019    64.4104       18.2        8.8    tss09       -1.2        1.4       19.4        8.9
  164.5471    81.2425      0.706   127.9737    34.7475      -36.7       10.0    tss09      -20.1        1.1      -16.6       10.1
  164.5542    49.6600      2.392   159.1902    58.7359        5.9        4.9    tss09       11.4        0.9       -5.5        5.0
  164.5746    19.8639      1.115   222.5151    63.1298      -18.3        4.5     ow95       -4.8        1.5      -13.5        4.7
  164.6233     1.5661      0.893   251.5108    52.7738      -45.0        1.0    skb81        9.3        1.5      -54.3        1.8
  164.6342    -2.3261      2.000   255.7299    49.9079       35.0       16.4    tss09        4.7        1.7       30.3       16.5
  164.6700    53.5953      1.538   153.3358    56.3607       12.3        6.9    tss09       11.6        0.9        0.7        7.0
  164.6792    44.0044      1.300   168.8312    61.7698       19.3        6.1    tss09       13.3        1.2        6.0        6.2
  164.8229   -30.6161      3.263   276.0981    26.3475       26.0        2.0   bbh+07        8.0        3.1       18.0        3.7
  164.9663    40.8539      1.744   174.8434    63.2826       -4.4       19.4    tss09       11.5        1.1      -15.9       19.4
  165.0875    16.4872      0.920   229.6607    62.1900       -0.4        4.1    tss09       -2.3        1.3        1.9        4.3
  165.1992    10.7703      0.422   239.7395    59.2718       15.6        1.5    tss09       11.6        1.3        4.0        2.0
  165.4533    72.4269      1.462   133.7651    42.3186      -45.4        6.3    tss09      -17.8        1.6      -27.6        6.5
  165.4592    20.1372      2.000   222.6100    64.0038      -33.1       15.8    tss09       -5.1        1.5      -28.0       15.9
  165.5308    16.2419      2.912   230.5529    62.4534      -14.8       11.1    tss09       -1.4        1.3      -13.4       11.2
  165.5592    27.9522      1.868   204.6125    65.8293       26.9        8.1    tss09        1.9        1.3       25.0        8.2
  165.6037    -2.5925      1.100   257.1515    50.3305      -17.7        8.4    tss09        5.3        1.7      -23.0        8.6
  165.6779    59.6886      1.830   145.1799    52.4874        9.2       13.8    tss09        3.8        1.0        5.4       13.8
  165.7388     7.6392      3.450   245.0782    57.7489       49.0       16.1    tss09       17.0        1.3       32.0       16.2
  165.7646    11.9711      0.912   238.4310    60.4195        1.3        5.5    tss09        9.1        1.3       -7.8        5.7
  165.8054    30.2450      0.384   198.9995    66.1196       -4.2       17.9    tss09        6.1        1.3      -10.3       17.9
  165.9317    41.2189      2.454   173.4482    63.8092       28.8       17.1    tss09       11.7        1.1       17.1       17.1
  166.0754    14.1778      0.100   234.9496    61.8830      -17.2       13.7    tss09        4.1        1.3      -21.3       13.8
  166.1350    35.8706      1.600   185.2146    65.6917       15.9       12.0    tss09       11.1        1.2        4.8       12.1
  166.1558    50.7972      2.179   156.2448    58.8573       28.2       16.5    tss09       11.7        0.9       16.5       16.5
  166.2233    60.6486      1.362   143.8160    51.9425      -29.3       14.7    tss09        2.6        1.1      -31.9       14.7
  166.3883    18.7894      2.547   226.2336    64.3021        1.2       19.8    tss09       -3.7        1.5        4.9       19.9
  166.5300    28.2131      0.844   204.1159    66.7021        1.4       10.2    tss09        1.5        1.3       -0.1       10.3
  166.5658    55.4522      0.994   149.5519    55.8999        3.5       14.0    tss09       10.1        1.0       -6.6       14.0
  166.5808    27.9528      1.800   204.7805    66.7293        7.5        4.1    tss09        1.1        1.3        6.4        4.3
  166.6087    17.2225      2.213   229.6771    63.8211       14.0        6.0    tss09       -1.5        1.4       15.5        6.2
  166.6208     6.4761      2.200   247.7929    57.6313       33.4       12.3    tss09       16.7        1.4       16.7       12.4
  166.7271     9.0111      1.600   244.2736    59.3806       -1.5        6.7    tss09       15.2        1.3      -16.7        6.8
  166.8125    16.4672      0.630   231.3938    63.6442       -7.0        1.0    skb81        0.4        1.3       -7.4        1.7
  166.8158     5.5517      0.884   249.2877    57.1381       11.6        9.6    tss09       15.9        1.5       -4.3        9.7
  166.8283    10.0714      0.633   242.7631    60.1258        2.5       16.6    tss09       13.5        1.4      -11.0       16.7
  166.8575    52.3253      0.940   153.4834    58.1889       14.6       10.9    tss09       12.0        0.9        2.6       10.9
  166.8621    36.2700      0.392   183.9090    66.1622       24.0        9.1    tss09        9.9        1.2       14.1        9.2
  166.8837    33.5511      1.100   190.5581    66.7506       16.4        8.1    tss09       10.7        1.2        5.7        8.2
  166.8983    23.5606      3.295   215.7925    66.3111      -20.4       14.3    tss09       -3.9        1.5      -16.5       14.4
  166.9242    72.5433      2.100   133.1758    42.4602       18.5       11.1    tss09      -17.3        1.7       35.8       11.2
  166.9338   -30.7264      0.740   277.9669    27.0698       -9.2        6.2    tss09        1.5        3.0      -10.7        6.9
  166.9404    60.1536      0.397   143.8935    52.5493        4.2        8.6    tss09        3.8        1.1        0.4        8.7
  166.9842    12.3642      2.037   239.1778    61.6216       -2.0        9.6    tss09        8.5        1.3      -10.5        9.7
  166.9892    66.5486      0.958   137.8195    47.4775        3.3       11.9    tss09       -7.5        1.4       10.8       12.0
  167.0975    43.5147      1.226   167.9513    63.5381       19.0        9.4    tss09       13.6        1.2        5.4        9.5
  167.1567    38.9783      0.782   177.4392    65.5375        1.1        0.8   kmg+03        8.7        1.2       -7.6        1.4
  167.2158    -0.6461      0.392   257.1492    52.8573        1.9        3.1    tss09        8.9        1.6       -7.0        3.5
  167.2333     7.1839      2.703   247.5852    58.5579       14.3       16.7    tss09       16.4        1.4       -2.1       16.8
  167.2946   -23.0292      1.875   274.2760    34.0898      -51.6       16.8    tss09        3.8        1.6      -55.4       16.9
  167.5754    10.7719      0.174   242.5672    61.1364       70.9        4.1    tss09       11.6        1.4       59.3        4.3
  167.5904     8.4794      2.000   246.1632    59.6854       98.5       15.4    tss09       14.9        1.4       83.6       15.5
  167.6929    44.0569      1.693   166.4101    63.6314       10.7        6.5    tss09       14.0        1.2       -3.3        6.6
  167.7883    65.5875      2.100   138.2426    48.4515       -1.0        7.9    tss09       -3.3        1.4        2.3        8.0
  167.8117    45.1264      1.492   164.2965    63.1273       13.1       15.3    tss09       13.7        1.2       -0.6       15.3
  167.8938    34.9997      1.000   186.5022    67.2879       76.5       16.1    tss09        8.8        1.2       67.7       16.1
  168.1262     9.4331      1.300   245.4070    60.7093       25.2       16.5    tss09       13.2        1.4       12.0       16.6
  168.1612    34.7775      1.953   186.9347    67.5524       48.5        7.1    tss09        8.5        1.2       40.0        7.2
  168.1637    43.4294      1.680   167.2271    64.2484        2.7        1.2   kmg+03       13.7        1.2      -11.0        1.7
  168.4396    -0.7506      0.761   258.8476    53.5453       60.4       11.9    tss09        9.0        1.6       51.4       12.0
  168.4942    14.7072      0.866   236.7098    64.1479        8.1        5.9     ow95        6.2        1.3        1.9        6.0
  168.6612    40.6222      0.736   172.6419    65.9287      -50.4        6.5   kmg+03        9.7        1.1      -60.1        6.6
  168.7367    20.1672      1.370   225.2560    66.8783        6.5        4.1    tss09       -0.4        1.6        6.9        4.4
  168.8771    20.7008      1.700   224.1082    67.1969       17.4       16.6    tss09       -0.4        1.6       17.8       16.7
  169.0288    76.9706      0.900   129.6524    38.8870      -50.3       10.1    tss09      -22.5        1.4      -27.8       10.2
  169.0604   -18.1061      2.239   273.2578    39.2183       24.8       13.1    tss09      -11.2        1.8       36.0       13.2
  169.3242    15.0669      2.254   237.0133    65.0173       13.0        6.8    tss09        6.6        1.3        6.4        6.9
  169.3908    -2.6000      0.463   261.9658    52.6403      -14.0        9.1    tss09        5.8        1.7      -19.8        9.3
  169.3917   -11.3972      0.700   269.2562    45.2485      -60.3        9.5    tss09      -16.4        2.0      -43.9        9.7
  169.4179    52.9933      1.372   150.4865    58.8273       24.7       10.3    tss09       11.4        0.9       13.3       10.3
  169.4721    41.3378      2.221   170.3803    66.1354       22.1       13.0    tss09       10.4        1.1       11.7       13.0
  169.5712   -12.5483      1.739   270.2782    44.3375      -48.0        1.6    tss09      -18.9        2.0      -29.1        2.6
  169.5721    55.5717      0.400   147.1343    56.9606       63.6       12.1    tss09       10.1        1.0       53.5       12.1
  169.6125   -46.5708      0.713   286.7386    13.3565      -12.0        3.0    skb81      -21.3       11.8        9.3       12.2
  169.6458    61.9072      1.300   140.4567    51.9459       -2.3        6.1    tss09        3.6        1.2       -5.9        6.2
  169.7383    12.5781      2.129   242.2785    63.9168     -465.4        5.7    tss09        8.4        1.4     -473.8        5.9
  169.7413    29.3703      1.600   201.2042    69.5457      -11.8       17.6    tss09        1.4        1.1      -13.2       17.6
  169.7783    65.1356      2.000   137.5700    49.2861      -15.5       10.2    tss09        0.6        1.4      -16.1       10.3
  169.8713    52.0686      2.400   151.3358    59.6892       16.4        5.7    tss09       11.2        1.0        5.2        5.8
  170.0204    46.1294      1.005   160.4476    63.7865       13.0       11.7    tss09       13.3        1.2       -0.3       11.8
  170.0379   -25.1353      0.466   278.0915    33.2955      -10.7        2.4    tss09        3.1        1.8      -13.8        3.0
  170.0500   -12.7269      1.300   270.9706    44.4092      -41.2        8.2    tss09      -19.1        2.0      -22.1        8.4
  170.0675   -27.3183      1.881   279.1746    31.3134       -4.8        7.8    tss09       -1.9        2.2       -2.9        8.1
  170.0967    54.0742      0.923   148.5243    58.2948       18.7        5.1    tss09       11.0        1.0        7.7        5.2
  170.3546    -5.8989      1.297   266.2158    50.4434      -25.4        3.5    tss09       -0.7        1.7      -24.7        3.9
  170.5238   -25.5428      2.360   278.7693    33.1028       -9.8        7.6    tss09        1.4        1.9      -11.2        7.8
  170.8388    46.3389      2.100   159.2617    64.0912       24.1       16.3    tss09       12.9        1.1       11.2       16.3
  170.9087     5.3439      2.180   255.1932    59.8084        4.3        8.3    tss09        8.7        1.6       -4.4        8.4
  170.9246    12.8703      0.318   243.3848    65.0109       50.5       12.5    tss09        7.5        1.5       43.0       12.6
  170.9492    12.1536      1.300   244.7334    64.5815       10.4        9.2    tss09        7.4        1.5        3.0        9.3
  171.0158   -24.0889      0.675   278.5559    34.6134       36.0        6.1    tss09        1.5        1.8       34.5        6.4
  171.0246    18.6150      2.400   231.3003    68.1981       11.2       15.5    tss09        7.3        1.5        3.9       15.6
  171.0483    -3.6178      0.753   265.1675    52.7363      -10.4        4.8    tss09        2.6        1.8      -13.0        5.1
  171.0508    43.4303      0.813   164.4828    65.9990       19.4       14.8    tss09       13.0        1.2        6.4       14.8
  171.1696     2.5892      0.779   258.9872    57.8577       26.2       11.0    tss09        7.5        1.6       18.7       11.1
  171.1721    11.7097      0.314   245.8509    64.4650        6.0        3.3    tss09        7.5        1.5       -1.5        3.6
  171.4179     4.7808      2.341   256.6861    59.7135       16.0       16.3    tss09        7.5        1.5        8.5       16.4
  171.4737    26.1719      2.350   210.9216    70.8853      -26.9        2.1    cla00        0.5        1.1      -27.4        2.4
  171.6492    -2.2603      2.133   264.7601    54.2006        5.2        9.9    tss09        3.8        1.7        1.4       10.0
  171.7212     6.4325      2.740   254.9547    61.1591        7.0        1.6    tss09        7.4        1.6       -0.4        2.3
  171.7363    28.7706      1.398   202.9642    71.2930      -12.7        4.8    tss09        1.7        1.1      -14.4        4.9
  171.7400    45.2683      1.811   160.2303    65.2613        8.3       14.0    tss09       13.3        1.2       -5.0       14.0
  171.7600     2.5189      1.654   259.9483    58.1636        8.9        4.4    tss09        6.9        1.6        2.0        4.7
  171.7683   -18.9547      1.048   276.7251    39.5854      -10.2        7.7    tss09      -11.0        1.8        0.8        7.9
  171.9021     5.9256      0.755   255.9242    60.8969        0.5       12.1    tss09        7.4        1.6       -6.9       12.2
  171.9171    56.8375      2.890   143.8296    56.7610        3.8        3.3    tss09        8.3        1.1       -4.5        3.5
  171.9729     0.0881      0.459   262.9166    56.3259        3.7        5.0    tss09        5.6        1.6       -1.9        5.3
  172.0554    59.4208      1.795   141.1379    54.6676       25.7        9.9    tss09        6.9        1.2       18.8       10.0
  172.1283    37.4817      1.233   177.0576    69.7166       -9.9        2.5    tss09        1.4        1.3      -11.3        2.8
  172.3713    45.3406      1.119   159.4045    65.5516       43.0       14.6    tss09       13.1        1.2       29.9       14.6
  172.3996     0.2544      0.211   263.3806    56.7057       -5.3        5.8    tss09        5.6        1.6      -10.9        6.0
  172.5292   -14.8242      1.187   275.2805    43.6383       33.0        1.0    skb81      -19.0        2.0       52.0        2.3
  172.6467    11.5558      2.000   248.3748    65.4493      -26.0       15.4    tss09        5.3        1.6      -31.3       15.5
  172.6538    10.9003      1.319   249.5343    65.0090        4.3       14.8    tss09        5.8        1.6       -1.5       14.9
  172.6767    30.5264      0.737   197.2580    72.0207       20.1       15.4    tss09        3.4        1.0       16.7       15.4
  172.7217    38.2550      1.741   174.4548    69.7976      -37.8       12.5    tss09        1.7        1.3      -39.5       12.6
  172.8133    19.9156      2.341   230.1025    70.2869       16.7        3.5    tss09       10.0        1.4        6.7        3.8
  173.1900     0.5742      1.223   264.2532    57.4141       21.2        4.4    tss09        5.9        1.6       15.3        4.7
  173.2475    10.3950      0.540   251.3567    65.0766      -71.8        4.0    tss09        5.4        1.7      -77.2        4.3
  173.2625     0.2633      1.170   264.6836    57.1953        3.1        4.0    tss09        5.6        1.6       -2.5        4.3
  173.3333     0.6811      1.633   264.3644    57.5826        0.7        3.0    tss09        6.1        1.6       -5.4        3.4
  173.5158    38.5978      0.505   172.7062    70.1805       -8.2        6.7    tss09        1.6        1.3       -9.8        6.8
  173.5329     4.4361      0.750   260.4376    60.7608        0.5        8.3    tss09        7.8        1.5       -7.3        8.4
  173.5983   -17.4639      1.618   278.0258    41.6518       -6.8        1.6    tss09      -16.2        1.9        9.4        2.5
  173.6546     1.5594      1.340   263.9431    58.4908        8.5       17.2    tss09        6.7        1.6        1.8       17.3
  173.6704    40.3542      0.746   168.2054    69.3566      -11.2        8.4    tss09        5.1        1.3      -16.3        8.5
  173.7267    30.0906      0.613   198.4070    72.9653       20.5        5.1    tss09        4.0        1.0       16.5        5.2
  173.7988    35.2478      0.992   181.7103    71.8283       -1.6       11.7    tss09        0.0        1.2       -1.6       11.8
  173.9475    -5.1344      1.200   270.5630    52.9166      -25.5       15.2    tss09       -0.1        1.5      -25.4       15.3
  174.0125   -17.5536      1.024   278.5598    41.7228      -47.6        8.0    tss09      -16.0        1.9      -31.6        8.2
  174.0725    60.7858      1.885   138.4503    54.0200        3.8        6.7    tss09        8.4        1.3       -4.6        6.8
  174.3733     1.2706      0.430   265.3981    58.6459        1.6        7.5    tss09        7.1        1.6       -5.5        7.7
  174.5096    25.4069      1.661   214.7637    73.4701       14.3        8.6    tss09        6.6        1.1        7.7        8.7
  174.5987    25.3756      2.300   214.9221    73.5439       16.1       15.2    tss09        6.7        1.1        9.4       15.2
  174.7117     4.4775      2.380   262.3484    61.4899       17.5       10.3    tss09        9.8        1.5        7.7       10.4
  174.7612    40.5483      2.361   166.3758    69.9238        6.4        3.4    tss09        5.3        1.3        1.1        3.6
  174.7942   -13.8453      0.554   277.5245    45.4317      -26.0        1.0    skb81      -16.1        1.9       -9.9        2.1
  174.9875    65.7969      0.652   134.1592    49.7440        6.0        4.0    skb81       10.0        1.6       -4.0        4.3
  175.0692     0.8975      1.135   266.9128    58.7010       -8.4       12.8    tss09        7.9        1.6      -16.3       12.9
  175.2271    26.7264      2.126   210.3669    74.2870      -17.7       16.5    tss09        6.8        1.0      -24.5       16.5
  175.2283    62.9900      0.900   135.9374    52.3209       11.3       10.8    tss09       10.5        1.4        0.8       10.9
  175.2396    40.3717      1.700   166.1545    70.3213       -1.5       12.9    tss09        4.8        1.3       -6.3       13.0
  175.2846     1.2386      0.442   266.9225    59.1044        5.0        4.0    skb81        8.3        1.6       -3.3        4.3
  175.3363    10.0900      1.051   255.4890    66.2695       26.1       15.0    tss09        5.9        1.8       20.2       15.1
  175.3500    42.2972      2.049   161.6802    69.1729        2.7       11.5    tss09        9.0        1.2       -6.3       11.6
  175.3617    65.6064      0.805   134.0664    49.9816       28.9        3.3    tss09       10.9        1.6       18.0        3.7
  175.7383    21.4864      1.372   229.1169    73.4269       19.1        1.2    tss09       10.3        1.2        8.8        1.7
  175.7750    18.7283      0.375   237.4712    72.1906       22.2       17.5    tss09        7.0        1.6       15.2       17.6
  175.8004    46.3906      1.332   153.4155    66.4928        2.3       15.4    tss09       12.8        1.2      -10.5       15.4
  176.3417   -22.8422      1.141   283.6359    37.5414       -9.3        5.5    tss09      -12.2        2.2        2.9        5.9
  176.3704    31.5633      0.810   191.8342    74.9763       -3.0        2.0    skb81        4.6        1.0       -7.6        2.2
  176.5337   -24.7925      1.940   284.6063    35.7446      -30.0        1.2   sod+98      -18.1        2.6      -11.9        2.9
  176.5342    12.6806      2.000   253.1092    68.9660        0.5       15.2    tss09        0.5        1.7        0.0       15.3
  176.6087   -28.9883      0.450   286.1997    31.7626      -20.2        4.8    tss09      -37.3        3.1       17.1        5.7
  176.6121    58.8094      1.977   138.0963    56.3643        9.6        6.6    tss09        9.2        1.3        0.4        6.7
  176.6529    32.0011      1.756   189.9641    75.1039       -4.8        9.2    tss09        4.2        1.0       -9.0        9.3
  176.6833    24.0019      2.100   221.4342    75.0883        8.3        9.9    tss09        9.6        1.0       -1.3        9.9
  176.7558   -38.2031      1.048   289.2398    22.9500       19.4        2.2    tss09      -15.3        3.5       34.7        4.1
  176.9988    26.5950      0.865   211.4748    75.8500       21.0       17.4    tss09        8.7        0.9       12.3       17.4
  177.2871    28.4097      2.700   204.0058    76.1713        4.4        5.7    tss09        7.8        0.9       -3.4        5.8
  177.3050     7.2733      0.887   263.4662    65.2609       -1.4        9.8    tss09       12.4        1.5      -13.8        9.9
  177.3379    24.8411      1.400   218.7668    75.8710       24.4       11.7    tss09        9.2        0.9       15.2       11.7
  177.3787    25.2422      0.595   217.1836    75.9899       15.1        2.1    tss09        9.2        0.9        5.9        2.3
  177.4767    27.1911      1.744   209.1427    76.3218       -4.1       14.3    tss09        8.5        0.9      -12.6       14.3
  177.5817    33.6956      1.490   182.6964    75.3004      -51.2       17.9    tss09        1.8        1.0      -53.0       17.9
  177.6033     1.9389      0.706   270.2263    60.8750       46.0       11.2    tss09       11.4        1.5       34.6       11.3
  177.6312   -19.5139      2.489   283.7580    41.0789      -33.7       17.2    tss09      -16.2        1.6      -17.5       17.3
  177.6817    13.2931      1.500   254.2069    70.1821      -24.1        9.9    tss09       -1.8        1.6      -22.3       10.0
  177.6825    -0.3983      1.978   272.5340    58.8434       15.0        0.9    tss09        9.9        1.4        5.1        1.7
  177.7887    47.4819      0.863   149.0495    66.4736      -22.8        5.8    tss09       13.6        1.3      -36.4        5.9
  177.8721    38.4311      1.302   167.1557    73.1148       15.5        1.2   kmg+03        1.0        1.2       14.5        1.7
  178.0046    10.3894      2.089   260.2054    68.1822       20.9        7.7    tss09        5.2        1.8       15.7        7.9
  178.0717    -8.6842      2.370   279.0626    51.4254        5.3        6.7    tss09       -3.2        1.4        8.5        6.8
  178.2046    18.3128      2.721   243.0212    73.8836       26.5       15.9    tss09       -1.5        1.5       28.0       16.0
  178.2163    33.1217      1.394   184.0441    76.0065      -10.8        8.0    tss09        3.1        1.0      -13.9        8.1
  178.2308    -5.3300      1.983   277.2092    54.5930       -1.9        9.9    tss09        2.5        1.4       -4.4       10.0
  178.2446    29.5042      1.234   199.0440    76.9258        7.6       16.3    tss09        7.5        0.9        0.1       16.3
  178.3021     9.2339      0.696   262.6583    67.4317       52.2        3.5    tss09        8.2        1.7       44.0        3.9
  178.3025    80.9747      1.250   125.7196    35.8361     2705.0       38.0   bbp+11      -20.6        1.2     2725.6       38.0
  178.3517    49.5189      0.334   145.5496    64.9834       14.0        4.5   shk+98       15.7        1.4       -1.7        4.7
  178.4521     9.9317      0.895   261.8903    68.0831       14.2        7.1    tss09        6.3        1.8        7.9        7.3
  178.4775    40.6144      0.928   160.6203    72.0366       27.4        3.8    tss09        4.8        1.2       22.6        4.0
  178.6958     8.7328      1.100   264.2308    67.2439       10.2        8.1    tss09        9.3        1.7        0.9        8.3
  179.1133    73.1139      2.000   128.3855    43.4274      -24.5        5.0    tss09       -5.7        2.0      -18.8        5.4
  179.1733     4.5006      1.010   270.5429    63.8746       13.2        3.8    tss09       11.3        1.3        1.9        4.0
  179.2521    32.7492      0.486   184.1474    76.9520       -5.0        7.2    tss09        3.8        0.9       -8.8        7.3
  179.3650    43.3017      0.230   153.4836    70.4829        2.8        4.2    tss09        7.6        1.1       -4.8        4.3
  179.6113    48.4211      2.028   145.2125    66.3506       47.2        9.5    tss09       14.4        1.3       32.8        9.6
  179.7933     3.0364      1.010   273.2702    62.8585       29.6        8.9    tss09       10.9        1.2       18.7        9.0
  179.8242    44.2044      1.213   151.0909    69.9635       -0.3        2.9    tss09        8.3        1.1       -8.6        3.1
  179.8392   -21.7125      0.617   287.1784    39.5608      -28.3        6.5    tss09      -16.5        1.8      -11.8        6.8
  179.8825    29.2453      0.725   199.4148    78.3742      -35.4        0.5     ow95        7.4        0.8      -42.8        1.0
  179.9367     1.2017      2.002   275.2207    61.2609        4.8        0.8     ow95       11.0        1.3       -6.2        1.5
  180.0471    53.0131      1.997   139.6785    62.4171       27.5        7.5    tss09       14.6        1.3       12.9        7.6
  180.3346    57.2489      1.279   135.9438    58.5958      -29.8       15.7    tss09       10.6        1.4      -40.4       15.8
  180.3467     0.4744      1.369   276.6012    60.7616       20.3        4.4    tss09       10.3        1.3       10.0        4.6
  180.4137    47.0661      2.200   145.7860    67.7919       15.7       16.6    tss09       11.9        1.3        3.8       16.7
  180.6417    27.9403      0.672   205.8292    79.1402        6.0        5.0   mgh+10        7.6        0.8       -1.6        5.1
  180.7542     6.5781      2.182   271.5064    66.4491       16.7        3.7    tss09        8.8        1.4        7.9        4.0
  180.8413     4.2386      1.211   274.2130    64.3959      -90.9        8.3    tss09        9.6        1.2     -100.5        8.4
  181.1483    19.1736      1.657   246.9541    76.6255       11.5       16.8    tss09       -7.5        1.1       19.0       16.8
  181.1533    52.4781      2.733   138.8282    63.1810       34.4        9.6    tss09       15.6        1.3       18.8        9.7
  181.2150     4.1372      1.948   275.0950    64.4616        2.0        6.5    tss09        9.2        1.2       -7.2        6.6
  181.2700    30.6847      2.000   190.8682    79.2559       -6.0        6.0   mgh+10        5.8        0.8      -11.8        6.1
  181.5721    38.2094      0.838   160.6123    75.4274        0.7       10.5    tss09       -0.3        1.2        1.0       10.6
  181.8025    12.1958      0.890   266.0029    71.8203      -23.2        7.7    tss09       -2.6        1.5      -20.6        7.8
  181.8663    27.9161      2.184   205.7797    80.2224       -5.0        2.0   mgh+10        6.6        0.8      -11.6        2.1
  181.9233    -1.1100      1.002   280.7347    59.8631       10.5        6.0    tss09        7.8        1.5        2.7        6.2
  181.9417    11.4639      1.872   267.6061    71.2754       49.7       11.3    tss09       -0.7        1.6       50.4       11.4
  182.2258    54.6994      1.344   135.7841    61.3547        2.4        6.4    tss09       12.8        1.3      -10.4        6.5
  182.3067    43.6556      1.398   147.4841    71.4045        0.3        0.6   kmg+03        5.4        1.1       -5.1        1.2
  182.4375    25.7842      1.438   218.7797    80.5761       14.0        3.0   mgh+10        5.1        0.8        8.9        3.1
  182.6696    17.8281      1.300   255.5124    76.7780      -32.7        9.8    tss09       -9.2        1.0      -23.5        9.8
  182.6883    20.9342      0.466   244.4655    78.8425        5.9        5.6    tss09       -4.9        1.0       10.8        5.7
  182.7158    52.5142      1.634   136.8331    63.5052       28.9        5.4    tss09       15.5        1.3       13.4        5.6
  182.7775    18.3428      1.515   254.2464    77.2189       30.1        9.1    tss09       -8.9        1.0       39.0        9.2
  182.7950    25.1417      1.300   223.0789    80.7517       15.0        4.0   mgh+10        3.8        0.8       11.2        4.1
  182.8267    42.5736      2.022   148.2277    72.5278      -18.5        2.4    tss09        3.5        1.1      -22.0        2.6
  182.8825   -19.5722      2.054   290.1794    42.3092      -12.9        3.8    tss09      -13.6        1.3        0.7        4.0
  182.9038    17.6953      1.900   256.6236    76.8330      -28.0       16.9    tss09       -9.1        1.0      -18.9       16.9
  183.0246    20.7222      2.306   246.3229    78.9688       -6.0        2.0   mgh+10       -5.6        0.9       -0.4        2.2
  183.0575     5.6669      1.665   277.6847    66.5974      -22.3       14.6    tss09        6.5        1.4      -28.8       14.7
  183.1254    25.2225      2.870   223.0577    81.0614       19.3       12.2    tss09        3.5        0.8       15.8       12.2
  183.2325    24.8922      2.373   225.2737    81.0666       14.4       10.6    tss09        2.8        0.9       11.6       10.6
  183.2333    19.4297      1.241   251.9772    78.2848      -19.7        5.0    tss09       -7.7        0.9      -12.0        5.1
  183.3837    13.1222      1.139   268.7370    73.4243       12.0        7.0    skb81       -3.9        1.3       15.9        7.1
  183.5171    33.1625      1.595   173.8959    79.9242        4.1        8.4     ow95        1.1        0.7        3.0        8.4
  183.5604    16.5317      2.440   261.9234    76.3448       -2.7       15.3    tss09       -8.5        1.0        5.8       15.3
  183.6042    11.6342      0.822   271.8498    72.2338       13.8       13.9    tss09       -0.2        1.5       14.0       14.0
  183.6917   -11.2203      1.626   288.6679    50.6331       16.5        7.9    tss09       -7.9        1.3       24.4        8.0
  183.7242    16.6775      1.800   262.0762    76.5560       -9.5        2.4    tss09       -8.5        1.0       -1.0        2.6
  183.7492    -2.4158      1.690   284.9482    59.1776       -8.3        6.8    tss09        3.6        1.7      -11.9        7.0
  183.7496     8.4894      2.359   276.4198    69.4636       17.1       12.5    tss09        4.8        1.6       12.3       12.6
  183.7617   -27.8367      1.656   293.1820    34.3452      -65.4       12.9    tss09      -57.5        2.9       -7.9       13.2
  183.7663    16.9106      1.132   261.5972    76.7651      -15.5        5.8    tss09       -8.5        1.0       -7.0        5.9
  183.8729    53.5986      1.069   134.5954    62.7081       30.7        1.2    tss09       14.2        1.3       16.5        1.7
  183.9417    30.4786      1.500   187.6176    81.5012       18.0        7.0   mgh+10        3.6        0.7       14.4        7.0
  183.9538    31.8594      2.253   179.3953    80.9239       -8.0        4.0   mgh+10        2.2        0.7      -10.2        4.1
  183.9817    34.8042      0.857   165.4805    79.1992      -48.0        1.0   mgh+10       -1.1        0.8      -46.9        1.3
  184.0196    58.7258      1.454   131.5438    57.8073       37.0        6.5    tss09       13.0        1.4       24.0        6.7
  184.0825    23.5822      1.321   235.0921    81.3151        1.0        5.0   mgh+10       -0.1        0.9        1.1        5.1
  184.1450    37.3911      0.826   156.3628    77.3792      -19.8       18.5    tss09       -2.8        1.0      -17.0       18.5
  184.2554    10.3311      1.881   275.5316    71.3483       15.5       17.8    tss09        2.8        1.6       12.7       17.9
  184.2958    58.5906      2.552   131.3468    57.9746       11.3        3.8    tss09       13.0        1.4       -1.7        4.1
  184.3137    47.2036      1.133   139.1674    68.8325       -7.7       18.2    tss09        9.4        1.2      -17.1       18.2
  184.3375    45.3297      1.200   141.1840    70.5713        7.3        5.2    tss09        6.2        1.1        1.1        5.3
  184.3854    33.0939      2.605   171.7254    80.5553      -11.8        2.4     ow95        0.5        0.7      -12.3        2.5
  184.4867    25.4908      0.679   223.3589    82.3197        4.0        5.1    tss09        2.7        0.8        1.3        5.2
  184.5258   -46.0081      0.529   296.9061    16.4733      175.0        5.0    bmv88      -47.5        6.2      222.5        7.9
  184.6083    11.0847      1.400   275.5351    72.1779       26.2        1.2     ow95        1.0        1.5       25.2        1.9
  184.7229    24.9192      2.000   227.9279    82.3638        5.9       16.7    tss09        2.0        0.8        3.9       16.7
  184.7767    48.4989      1.076   137.1616    67.7264       -1.7        3.0    tss09       11.7        1.3      -13.4        3.3
  185.1163     9.4742      1.082   278.9803    70.8915      -11.8        2.3    tss09        4.0        1.6      -15.8        2.8
  185.1637    17.3056      0.443   265.4420    77.8738        1.5       11.1    tss09       -7.3        0.9        8.8       11.1
  185.3496    -2.6969      0.665   288.1126    59.3077      -22.9       13.9    tss09        1.2        1.7      -24.1       14.0
  185.3625    44.1914      1.344   140.4590    71.9021      -16.9        3.8    tss09        3.7        1.0      -20.6        3.9
  185.4712    37.8214      1.600   151.2461    77.6337        0.0        4.0   mgh+10       -4.1        1.0        4.1        4.1
  185.4754    30.8628      0.776   181.1403    82.5423       -8.9        7.5    tss09        2.1        0.6      -11.0        7.5
  185.5938     4.2208      0.966   284.8188    66.0652       60.4       11.2    tss09        5.3        1.3       55.1       11.3
  185.7962    37.1169      0.490   152.0254    78.3661       -6.7        2.5    tss09       -4.2        0.9       -2.5        2.7
  185.8154    16.7136      1.418   269.4354    77.7124      -17.0       11.0   mgh+10       -6.1        0.9      -10.9       11.0
  185.9137    46.1883      1.013   137.2137    70.1618        2.4        4.7    tss09        6.7        1.1       -4.3        4.8
  185.9421    18.3517      1.401   265.5164    79.1556        0.7        2.0    tss09       -6.5        0.8        7.2        2.2
  185.9775     6.8339      1.189   283.8323    68.6787       24.5        5.4    tss09        5.4        1.4       19.1        5.6
  186.0042    22.6608      0.400   247.1417    82.3459      -19.0        9.0   mgh+10       -1.1        0.8      -17.9        9.0
  186.1408    64.9350      1.400   127.5446    51.9519       12.7       14.4    tss09       23.5        1.7      -10.8       14.5
  186.2183     3.5139      0.956   286.7397    65.5471       19.5        4.1    tss09        4.8        1.2       14.7        4.3
  186.2267    21.3794      0.433   255.0728    81.6595       -7.0        2.0    skb81       -2.8        0.8       -4.2        2.2
  186.2408    53.2644      1.400   131.7907    63.4061       14.2       12.4    tss09       13.4        1.3        0.8       12.5
  186.3204    31.7597      1.275   172.2377    82.6628      -36.9       16.9    tss09        0.4        0.6      -37.3       16.9
  186.3388     3.6625      0.639   286.9329    65.7208       10.9        4.6    tss09        4.7        1.2        6.2        4.8
  186.5329    47.6167      1.056   134.8516    68.9216       18.5        5.3    tss09        8.5        1.2       10.0        5.4
  186.6671   -26.5006      0.768   296.0753    36.0412      -98.0        9.9    tss09      -44.0        2.4      -54.0       10.2
  186.7413    43.6828      1.997   137.9742    72.7236        8.8        8.9    tss09        2.2        1.0        6.6        9.0
  186.7937    25.0933      1.400   232.0634    84.1865       18.3       12.3    tss09        2.5        0.7       15.8       12.3
  186.9892    -2.6164      1.075   291.2408    59.7213       -4.4        7.3    tss09       -0.8        1.7       -3.6        7.5
  187.1533    10.3114      2.306   284.1163    72.3442        2.6        5.4    tss09        4.0        1.4       -1.4        5.6
  187.2779     2.0525      0.158   289.9508    64.3601        2.0        0.2    skb81        2.8        1.3       -0.8        1.3
  187.3892    16.0325      0.415   277.2409    77.7988      -40.7       13.6    tss09       -4.2        0.9      -36.5       13.6
  187.6871   -31.3564      2.276   297.7622    31.3076      -60.3        3.7    tss09      -64.3        2.1        4.0        4.3
  187.7204   -16.9469      1.127   295.8921    45.6436       -8.1        2.7    tss09      -12.8        1.3        4.7        3.0
  187.7312   -11.6528      3.528   294.9529    50.9009      -36.2       15.2    tss09       -5.1        1.3      -31.1       15.3
  187.7637    58.1097      1.500   128.1308    58.8123      -12.2        9.8    tss09       12.6        1.4      -24.8        9.9
  188.0000    -2.4011      1.043   293.1560    60.1012      -52.0        2.0    skb81       -1.7        1.6      -50.3        2.6
  188.0525    33.9278      2.478   153.0780    82.0417       -7.0        2.0   mgh+10       -2.5        0.6       -4.5        2.1
  188.1429    51.6858      1.935   129.9090    65.1861       20.4       12.3    tss09       11.6        1.3        8.8       12.4
  188.1450    48.3589      1.588   131.4843    68.4550       13.7        5.2    tss09        8.4        1.2        5.3        5.3
  188.2358    57.3706      2.118   127.8565    59.5805      -15.3       11.2    tss09       12.3        1.3      -27.6       11.3
  188.2967    50.4572      1.400   130.2034    66.4126      -19.9       10.2    tss09       10.6        1.3      -30.5       10.3
  188.3046   -10.4217      2.394   295.6122    52.1909      -26.0        5.3    tss09       -2.6        1.4      -23.4        5.5
  188.3092    29.2358      2.000   184.1501    85.4697        6.0        4.8    tss09        2.0        0.6        4.0        4.8
  188.4767    48.3472      1.000   130.9008    68.5089       -4.1       14.1    tss09        8.3        1.2      -12.4       14.2
  188.6067    24.5286      1.339   246.1715    85.3733       -8.0        3.0   mgh+10        2.8        0.7      -10.8        3.1
  188.6321    64.9322      3.036   125.8463    52.1002       33.6       14.1    tss09       24.4        1.7        9.2       14.2
  188.7237    67.7636      1.365   125.3300    49.2875       74.2       16.9    tss09       23.9        1.9       50.3       17.0
  188.8267    23.8369      1.700   254.1643    85.0930       12.4       13.3    tss09        2.5        0.7        9.9       13.3
  188.9071   -25.2044      0.352   298.4215    37.5288      -29.0        2.0    skb81      -35.3        2.1        6.3        2.9
  189.0163    24.4119      2.939   250.2089    85.6009      -10.4       10.0    tss09        2.9        0.7      -13.3       10.0
  189.2667    33.2397      1.287   148.9842    83.1461      -10.0        4.0   mgh+10       -1.7        0.6       -8.3        4.0
  189.2696    66.5817      0.852   125.1733    50.4840       39.9       12.4    tss09       26.1        1.9       13.8       12.5
  189.5100     7.3892      1.172   293.1753    70.0067        3.0        5.6    tss09        6.1        1.3       -3.1        5.7
  189.5250    20.2361      0.806   278.3456    82.4629        4.0        6.0   mgh+10        0.3        0.8        3.7        6.1
  189.5308   -11.9900      1.320   297.7818    50.7486       -9.3        8.3    tss09       -4.4        1.4       -4.9        8.4
  189.7075    52.8261      2.000   127.3091    64.1949       34.1        3.3    tss09       11.3        1.2       22.8        3.5
  189.8525     7.5047      0.400   294.1129    70.1702       31.7        8.6    tss09        6.5        1.3       25.2        8.7
  189.8862     4.7181      1.761   295.1977    67.4110       48.0       12.6    tss09        2.6        1.2       45.4       12.7
  189.9292   -10.3914      0.750   298.2077    52.3728       13.0        2.0    skb81       -1.3        1.3       14.3        2.4
  190.0879    35.0494      1.199   138.9103    81.7320        4.8       12.6    tss09       -3.2        0.6        8.0       12.6
  190.1554   -11.3567      2.500   298.6778    51.4257      -19.3       14.8    tss09       -3.0        1.3      -16.3       14.9
  190.2633    41.5114      0.860   130.6965    75.4599       14.9       17.0    tss09       -2.7        1.0       17.6       17.0
  190.3417    29.7722      3.292   162.2777    86.5519       21.2       17.4    tss09        1.7        0.6       19.5       17.4
  190.3804    43.6708      1.500   129.1958    73.3366       11.0        3.9    tss09        0.7        1.0       10.3        4.0
  190.4396     6.0056      0.486   296.2782    68.7522       11.0        4.8    tss09        4.3        1.2        6.7        5.0
  190.4583    56.0239      3.400   125.7046    61.0526       13.0       11.0    tss09       10.9        1.3        2.1       11.1
  190.5408    37.3347      3.824   133.2043    79.6079      -19.0        2.0   mgh+10       -4.6        0.8      -14.4        2.1
  190.5800    43.9356      0.612   128.5838    73.0925       14.1        1.2   kmg+03        1.1        1.1       13.0        1.6
  190.6592     9.6842      1.329   295.7286    72.4327      -11.8        3.5    tss09        7.5        1.2      -19.3        3.7
  190.7138    37.8500      1.318   131.9495    79.1275       -8.0        2.0   mgh+10       -4.7        0.8       -3.3        2.1
  190.7942   -29.7228      1.133   300.7905    33.1146      -81.6        5.4    tss09      -53.8        1.6      -27.8        5.6
  190.8462    23.9783      3.488   272.5232    86.3641        0.0        4.0   mgh+10        3.5        0.7       -3.5        4.1
  190.9292    63.0275      0.617   124.4241    54.0784       24.5       12.0    tss09       20.2        1.6        4.3       12.1
  190.9900    16.3814      0.555   293.3921    79.1144      -17.0        1.0   mgh+10       -0.0        0.9      -17.0        1.4
  191.0350    21.2864      1.819   286.6500    83.9261        5.0        7.0   mgh+10        2.7        0.7        2.3        7.0
  191.0450    17.3511      1.282   292.8278    80.0802       -1.0       11.4    tss09        0.3        0.8       -1.3       11.4
  191.1217   -40.2131      0.191   301.4941    22.6393      -75.3        7.4    tss09      -48.9        4.1      -26.4        8.4
  191.2458    68.3594      0.929   123.8345    48.7575       60.4       10.6    tss09       24.5        2.0       35.9       10.8
  191.5175    -7.5131      1.286   300.5924    55.3343        6.7        6.3    tss09        1.2        1.3        5.5        6.4
  191.5762    32.4822      1.560   134.3658    84.5316        2.0        5.0   mgh+10       -0.4        0.6        2.4        5.0
  191.6950   -25.7969      0.638   301.6180    37.0629      -37.5        1.7    tss09      -38.0        2.1        0.5        2.7
  191.7396    -8.2167      0.780   301.0165    54.6384       38.3       12.8    tss09        1.4        1.3       36.9       12.9
  191.7875    27.6894      2.400   182.1578    88.8952       16.0        4.0   mgh+10        3.3        0.6       12.7        4.0
  191.8196    12.6161      1.329   298.8880    75.4552       -9.3       10.0    tss09        4.6        1.1      -13.9       10.1
  191.8196    19.7972      0.432   295.3056    82.6073      -12.4       14.2    tss09        2.3        0.8      -14.7       14.2
  191.8363    32.1500      0.950   132.7250    84.9002       11.3        9.0     ow95       -0.0        0.6       11.3        9.0
  192.0954    -6.5361      0.762   301.5627    56.3275      -27.8        7.3    tss09        0.9        1.3      -28.7        7.4
  192.0992   -19.9886      1.275   301.9569    42.8774       34.9        1.6    tss09      -10.3        1.4       45.2        2.2
  192.1550    20.3739      0.768   297.3333    83.2150       21.0        6.0   mgh+10        2.8        0.7       18.2        6.0
  192.2388    47.0622      2.045   124.1719    70.0601       14.1        5.6    tss09        5.2        1.2        8.9        5.7
  192.2463    -4.7544      1.700   301.7750    58.1118       -5.4       13.1    tss09       -2.1        1.3       -3.3       13.2
  192.3221    12.7569      2.200   300.8210    75.6199      -15.3       11.8    tss09        4.6        1.1      -19.9       11.9
  192.4346    65.9647      0.717   123.2079    51.1626       33.2        4.8    tss09       26.2        2.0        7.0        5.2
  192.5383    16.3558      0.851   301.2836    79.2235       -5.0       12.0   mgh+10        1.2        0.9       -6.2       12.0
  192.6062    30.2775      1.061   126.9060    86.8429        7.2        4.2     ow95        1.5        0.6        5.7        4.2
  192.7304    58.3108      1.230   123.0629    58.8173       -3.4       10.5    tss09       10.2        1.3      -13.6       10.6
  192.7325    18.5203      1.932   302.1275    81.3912       16.5       15.0    tss09        1.7        0.8       14.8       15.0
  192.7608    38.7519      1.509   123.3137    78.3760      -14.0        5.0   mgh+10       -3.8        0.8      -10.2        5.1
  192.8100   -17.2869      0.606   302.8644    45.5848      -11.0       16.2    tss09       -8.8        1.5       -2.2       16.3
  192.9625    49.3153      1.463   122.7541    67.8128       -3.1       15.7    tss09        7.0        1.3      -10.1       15.8
  192.9842     7.1581      1.032   303.2941    70.0295       -0.1       17.6    tss09        6.2        1.3       -6.3       17.6
  193.1096    56.5719      0.320   122.6516    60.5558      -58.8        2.0   mmm+09       10.0        1.3      -68.8        2.4
  193.1883     5.2833      0.634   303.8119    68.1528      -22.9       16.0    tss09        1.5        1.4      -24.4       16.1
  193.3350    46.5639      2.463   121.9495    70.5607       11.1       13.6    tss09        4.8        1.2        6.3       13.7
  193.3854    17.9153      1.600   306.0548    80.7743       -4.7       20.4    tss09        1.6        0.8       -6.3       20.4
  193.5921     5.7719      2.252   304.9328    68.6323       -3.1       17.9    tss09        2.9        1.4       -6.0       18.0
  193.6025    40.9319      1.018   120.5809    76.1827      -31.7       14.4    tss09       -3.7        0.9      -28.0       14.4
  193.6200    45.6011      1.645   121.2533    71.5172        0.1        8.4    tss09        2.9        1.2       -2.8        8.5
  193.6592    11.6847      0.873   305.8706    74.5382       18.5        0.6     ow95        7.2        1.1       11.3        1.3
  193.8096    13.8489      1.500   306.9423    76.6910        2.5       13.0    tss09        3.7        1.0       -1.2       13.0
  193.8825    18.2975      1.366   309.2358    81.1191        3.7        5.4    tss09        1.7        0.8        2.0        5.5
  193.9867    10.3464      0.887   306.7676    73.1846        1.7       18.6    tss09        9.0        1.1       -7.3       18.6
  194.0467    -5.7892      0.538   305.1046    57.0625      232.7       41.3   lgb+11       -0.3        1.3      233.0       41.3
  194.3492    36.7383      0.711   115.8237    80.3075       -3.0        2.0   mgh+10       -1.4        0.8       -1.6        2.1
  194.4883    32.4914      0.806   108.5679    84.4540        3.0        2.0   mgh+10        1.0        0.6        2.0        2.1
  194.4958   -31.9214      1.924   304.5511    30.9298      -60.5        1.3    tss09      -45.2        1.5      -15.3        2.0
  194.5879    31.5256      1.300   104.4337    85.3519      -16.2       13.3    tss09        1.4        0.6      -17.6       13.3
  194.6296    61.4453      1.200   121.4320    55.6623       27.2        3.2    tss09       12.2        1.5       15.0        3.5
  194.6592   -18.0008      1.956   305.3459    44.8372      -12.8       11.9    tss09       -7.6        1.5       -5.2       12.0
  194.6846    54.7247      1.900   120.6589    62.3713       12.5       17.8    tss09       10.1        1.3        2.4       17.8
  194.7267   -22.3253      1.303   305.2040    40.5135      -10.1        2.6    tss09      -17.1        1.8        7.0        3.2
  194.7438    32.9606      2.800   107.7720    83.9443      -11.0        8.0   mgh+10        0.9        0.6      -11.9        8.0
  194.7850   -23.1775      1.365   305.2314    39.6599      -11.4        5.3    tss09      -21.7        1.9       10.3        5.6
  194.8025   -24.6014      2.263   305.1812    38.2364      -19.7        5.2    tss09      -29.3        2.0        9.6        5.6
  195.0987    52.5947      1.300   119.7740    64.4786       13.3       16.2    tss09        9.5        1.3        3.8       16.3
  195.1387    40.1519      1.672   115.2590    76.8402      -34.6        3.8   kmg+03       -3.6        0.9      -31.0        3.9
  195.1517     8.4672      1.090   309.9878    71.2133       42.5       14.7    tss09        8.0        1.2       34.5       14.8
  195.1717    50.4936      1.561   119.2314    66.5681       14.9        3.1    tss09        8.4        1.3        6.5        3.3
  195.1767   -32.8867      1.256   305.1775    29.9447      -41.5        7.7    tss09      -42.6        1.5        1.1        7.8
  195.4854    29.0819      2.290    73.6904    86.9700      -35.3       15.0    tss09        2.3        0.6      -37.6       15.0
  195.5608    20.6550      2.000   324.3781    83.0723        3.0       13.0    tss09        2.3        0.7        0.7       13.0
  195.7242    23.3886      3.192   338.2679    85.4511       38.1       15.7    tss09        2.3        0.6       35.8       15.7
  195.8142    49.2683      1.600   117.8373    67.7428       19.6       16.8    tss09        7.7        1.2       11.9       16.8
  195.9021    20.3839      0.800   325.9985    82.7043       17.9       22.6    tss09        2.0        0.6       15.9       22.6
  195.9458    -2.0319      1.997   309.2420    60.6885       10.1        6.5    tss09       -2.3        1.3       12.4        6.6
  196.0608   -25.4100      0.952   306.5711    37.3712      -15.2       11.1    tss09      -33.3        1.9       18.1       11.3
  196.1833     1.5417      2.286   310.5889    64.2156      -16.3        8.5    tss09       -5.5        1.4      -10.8        8.6
  196.2388    -1.9161      2.000   309.8619    60.7736       -8.0       13.1    tss09       -1.9        1.4       -6.1       13.2
  196.2658    22.1408      2.100   335.4915    84.1305        5.0        9.0   mgh+10        2.0        0.6        3.0        9.0
  196.2867    52.8881      1.300   118.1929    64.1139      -31.3       10.5    tss09        9.8        1.3      -41.1       10.6
  196.4467    19.0278      1.651   325.8260    81.2547        2.0        2.0   mgh+10        1.2        0.7        0.8        2.1
  196.6271    46.3675      2.300   115.1130    70.5313       14.9        5.4    tss09        4.9        1.1       10.0        5.5
  196.8075    13.9222      1.434   319.3088    76.2893       31.0       14.7    tss09        4.6        1.0       26.4       14.7
  196.8133   -32.1328      1.211   306.8225    30.6195      -24.4        6.6    tss09      -41.2        1.5       16.8        6.8
  197.0329    49.9647      1.400   116.0676    66.9404       45.6        7.6    tss09        8.6        1.2       37.0        7.7
  197.0867    12.8142      2.000   319.2173    75.1487        7.6        9.8    tss09        6.3        1.1        1.3        9.9
  197.1250    12.9147      1.300   319.4601    75.2362       -7.1       11.4    tss09        6.2        1.1      -13.3       11.5
  197.2367    27.1364      1.534    34.0500    86.1047       -1.0        3.0   mgh+10        2.2        0.5       -3.2        3.0
  197.2904    55.9606      1.631   117.8156    60.9913       41.3        8.4    tss09        9.9        1.1       31.4        8.5
  197.6192    32.3453      0.997    85.7023    83.3462        1.0        1.0   mgh+10        2.2        0.6       -1.2        1.2
  197.7092    26.5003      1.539    25.7759    85.6268        1.0        4.0   mgh+10        1.9        0.5       -0.9        4.0
  197.7363    17.9936      1.682   330.1529    79.8188       -5.7        5.6    tss09        0.8        0.8       -6.5        5.7
  197.7475    32.5594      1.635    86.1459    83.1120      -12.0       13.0   mgh+10        2.2        0.7      -14.2       13.0
  197.7629    55.2317      0.924   117.0360    61.6715       -4.8        5.6    tss09       10.2        1.1      -15.0        5.7
  197.7692    27.4686      0.240    38.5163    85.6241       -4.0        1.0    skb81        2.1        0.5       -6.1        1.1
  198.0521    40.8044      1.408   106.8643    75.6692       -7.8       15.4    tss09       -2.6        0.9       -5.2       15.4
  198.0579    24.7994      1.101     7.6022    84.7790       12.2       14.8    tss09        1.8        0.5       10.4       14.8
  198.2142    19.4383      1.400   336.6354    80.8749       -7.7        6.0    tss09        0.9        0.7       -8.6        6.0
  198.2388     5.5581      0.827   317.2476    67.8298        0.2        5.8    tss09       -1.2        1.2        1.4        5.9
  198.3308    15.8808      0.456   328.3423    77.6593       -4.4       10.2    tss09        2.1        0.9       -6.5       10.2
  198.7433    56.0617      1.749   116.2037    60.7581       25.4        5.5    tss09       10.0        1.1       15.4        5.6
  198.7750    39.0614      1.570   101.9488    77.0868        4.5       10.9    tss09       -0.6        0.9        5.1       10.9
  199.0029    -2.3056      1.269   315.2717    59.9761        5.4       13.0    tss09        2.8        1.4        2.6       13.1
  199.0333   -33.6497      1.210   308.8036    28.9403      -38.8        5.1    tss09      -36.2        1.4       -2.6        5.3
  199.3275    39.4244      1.562   100.9165    76.5773       15.5        3.7    tss09       -0.6        0.9       16.1        3.8
  199.3388    66.9292      2.400   118.9872    50.0001       95.7       12.6    tss09       27.8        2.4       67.9       12.8
  199.4017    34.4208      1.055    86.9373    80.7978       14.0        3.0   mgh+10        2.6        0.7       11.4        3.1
  199.4342     4.1117      2.747   319.3329    66.1424        7.4       16.0    tss09       -2.3        1.2        9.7       16.0
  199.6763    30.1336      1.400    61.2076    83.3063        0.0        7.0   mgh+10        1.9        0.6       -1.9        7.0
  199.7883    20.8900      1.214   349.8096    81.1171        1.0        6.0   mgh+10        1.1        0.7       -0.1        6.0
  199.8000   -12.2922      0.860   313.5180    50.0080       29.5        9.9    tss09       -0.2        1.4       29.7       10.0
  199.8433     9.4264      1.535   324.6770    71.1092       18.6       11.9    tss09        2.6        1.3       16.0       12.0
  199.8475    48.7483      1.600   110.7208    67.7119       11.3       10.8    tss09        9.9        1.1        1.4       10.9
  199.9112    -0.8278      0.891   317.7093    61.2321       34.4        4.6     ow95        2.5        1.4       31.9        4.8
  199.9425    51.8014      1.057   112.6321    64.7566        5.6        2.0    tss09       10.2        1.2       -4.6        2.3
  199.9683    37.7903      0.835    95.4215    77.7765       -0.7        2.3   kmg+03        1.3        0.8       -2.0        2.5
  200.2150    45.6861      2.400   107.3576    70.5421       22.0       15.0    tss09        6.7        1.1       15.3       15.0
  200.2967    22.2700      0.948   358.8184    81.6813       -1.0        4.0   mgh+10        1.6        0.6       -2.6        4.0
  200.3083   -26.6028      2.027   311.1480    35.7932      -42.1        3.2    tss09      -30.6        1.6      -11.5        3.6
  200.3283    11.1136      2.183   328.0483    72.5124        0.0        1.0    skb81        4.0        1.3       -4.0        1.6
  200.4817    35.1769      1.927    85.8232    79.6478       19.6       14.4    tss09        2.7        0.7       16.9       14.4
  200.5475    21.8033      1.685   357.3096    81.2106       12.0        6.0   mgh+10        1.5        0.7       10.5        6.0
  200.5875    22.7536      0.402     2.6335    81.7424       47.7        4.7    tss09        1.8        0.6       45.9        4.7
  200.6538    -9.6272      1.864   315.6124    52.4752        4.0       14.5    tss09        0.6        1.3        3.4       14.6
  200.6637    30.3686      2.200    60.1156    82.4319       -4.0        7.0   mgh+10        1.6        0.7       -5.6        7.0
  200.9638    79.7144      1.970   121.1186    37.2994       38.4        5.0    tss09      -20.0        1.6       58.4        5.2
  201.0146   -36.3931      0.739   310.2318    26.0159      -32.4       17.0    tss09      -40.2        1.5        7.8       17.1
  201.0621    44.6858      1.000   104.5347    71.2519       28.6       12.4    tss09        5.6        1.1       23.0       12.5
  201.1142    12.5097      1.150   332.4290    73.4609        5.6        8.1    tss09        4.0        1.3        1.6        8.2
  201.1221    47.7225      2.260   107.6952    68.4161       35.4       10.6    tss09       10.4        1.1       25.0       10.7
  201.1488    59.5489      0.400   115.2056    57.0792       -4.0       17.3    tss09        8.0        1.1      -12.0       17.3
  201.3738    65.2536      1.624   117.2188    51.4952       40.2        2.7    tss09       24.2        2.2       16.0        3.5
  201.3767    -1.7928      1.900   320.1198    59.9372      -18.4        2.4    tss09        3.8        1.3      -22.2        2.7
  201.5229    56.6322      0.400   113.4369    59.8526      -37.9       17.8    tss09       10.5        1.1      -48.4       17.8
  201.7150    29.1319      2.100    49.3849    81.9399       14.0        8.0   mgh+10        1.5        0.7       12.5        8.0
  201.8546    50.1469      1.026   108.6860    65.9744       -5.6       11.5    tss09       11.2        1.1      -16.8       11.6
  201.9546    22.0844      1.100     3.5111    80.3190      -17.7        6.9    tss09        1.8        0.7      -19.5        6.9
  202.0838    49.7428      2.300   107.9962    66.3018        3.2       13.3    tss09       11.5        1.1       -8.3       13.3
  202.2742    50.1575      2.654   108.0774    65.8706       25.8       16.8    tss09       11.6        1.1       14.2       16.8
  202.5225    54.2475      0.839   110.8868    61.9676       28.0       11.5    tss09       11.5        1.1       16.5       11.6
  202.5296   -21.7006      0.525   314.7372    40.2829       12.0        1.0    skb81      -15.0        1.7       27.0        1.9
  202.6567    25.1528      1.054    22.4660    80.9885      -46.0        4.0     ow95        2.5        0.7      -48.5        4.1
  202.7842    30.5089      0.849    56.5234    80.6750       -1.0        0.2    skb81        1.1        0.7       -2.1        0.7
  202.7988   -26.6525      0.883   313.8377    35.3759      -24.1       19.9    tss09      -25.9        1.5        1.8       20.0
  202.9054    18.1231      0.658   350.8162    77.0858        7.1       10.0    tss09        1.1        1.0        6.0       10.0
  203.0183    -5.1619      2.150   321.3636    56.2487        9.9        1.6    tss09        2.3        1.2        7.6        2.0
  203.2217     2.0125      0.216   326.2509    62.9923        1.0        2.0    skb81        1.0        1.3       -0.0        2.4
  203.2808    27.4217      0.731    37.1343    80.7354       -1.0        2.0   mgh+10        1.8        0.7       -2.8        2.1
  203.3988    16.8175      2.088   348.5042    75.8079      -15.2        2.3     ow95        1.3        1.1      -16.5        2.6
  203.4954    -3.4794      0.496   323.1089    57.7161       19.0       11.9    tss09        3.0        1.2       16.0       12.0
  203.5171   -11.8372      1.402   319.1783    49.6850      -17.1        6.0    tss09        2.3        1.4      -19.4        6.2
  203.5354     5.9611      1.008   330.4788    66.5214        5.6        9.2    tss09       -1.4        1.1        7.0        9.3
  203.5396    -2.8417      1.711   323.5621    58.3086       15.9       14.6    tss09        3.2        1.3       12.7       14.7
  203.6054    52.1397      1.300   107.9531    63.7204        7.9       12.6    tss09       12.2        1.1       -4.3       12.7
  203.6121    34.5736      1.900    74.4865    78.1538        3.4       15.5    tss09        2.5        0.7        0.9       15.5
  203.6558    56.5297      0.343   111.1522    59.5999       28.0        8.1    tss09       10.9        1.1       17.1        8.2
  204.2312    65.6878      0.438   115.5550    50.7840       23.2       12.4    tss09       26.0        2.2       -2.8       12.6
  204.2812    48.9667      1.000   103.9484    66.4434       -8.9        3.2    tss09       12.5        1.1      -21.4        3.4
  204.4158   -12.9569      0.539   320.0241    48.3748      -23.0        3.0    pus01        2.4        1.3      -25.4        3.3
  204.4567    55.0172      1.099   109.2402    60.8607       26.7        2.0    tss09       12.0        1.1       14.7        2.3
  204.5333    -6.4531      0.625   323.2245    54.5685      -27.0        6.0    skb81        1.7        1.2      -28.7        6.1
  204.5683    39.4747      2.459    87.6201    74.2758       13.1       14.6    tss09        2.8        0.9       10.3       14.6
  204.6050    25.0236      2.820    24.2783    79.2467        0.0        5.0   mgh+10        2.6        0.8       -2.6        5.1
  204.7896    34.8586      1.554    72.9834    77.1971       -5.3       13.6    tss09        2.4        0.8       -7.7       13.6
  204.8329   -26.3422      1.510   316.0998    35.3019      -40.9        3.8    tss09      -23.2        1.4      -17.7        4.0
  204.8342    52.1047      2.400   106.3633    63.4553       -5.5        8.2    tss09       12.2        1.1      -17.7        8.3
  204.8487    63.4828      2.559   114.1048    52.8158        0.5       11.7    tss09       19.6        2.0      -19.1       11.9
  204.9517    47.6881      1.498   101.4319    67.3706       24.2       15.4    tss09       12.7        1.2       11.5       15.4
  205.0121    39.0106      1.900    85.5179    74.3814       12.2       16.0    tss09        3.1        0.9        9.1       16.0
  205.2837    39.2472      0.580    85.5683    74.0648       -7.3       15.1    tss09        3.1        0.9      -10.4       15.1
  205.3225    10.5064      1.400   340.5366    69.6512       -9.4       17.7    tss09       -1.3        1.2       -8.1       17.7
  205.4371    46.9550      0.502    99.7228    67.8415       46.4        2.7   kmg+03       12.2        1.2       34.2        3.0
  205.5196   -20.8583      1.582   318.5500    40.4726      -25.1        2.5    tss09      -16.2        1.5       -8.9        2.9
  205.5258   -32.6797      0.791   315.1130    28.9908      -44.8        7.6    tss09      -25.2        2.2      -19.6        7.9
  205.5346    27.1583      1.190    35.9848    78.7256       16.0        6.0   mgh+10        2.0        0.8       14.0        6.0
  205.5550    60.3617      0.964   111.8243    55.6580        4.0        7.0    skb81       10.4        1.2       -6.4        7.1
  205.7504    28.7353      0.908    43.9591    78.5039      -10.6        0.8     ow95        1.2        0.8      -11.8        1.1
  205.7742    45.5475      1.500    97.1504    68.9080       20.3        3.5    tss09       11.1        1.2        9.2        3.7
  205.8350    38.9756      0.768    83.7749    73.9522        2.7        5.6    tss09        3.8        0.9       -1.1        5.7
  205.9900    57.9117      0.933   109.8207    57.8596        3.5        8.4    tss09       10.5        1.0       -7.0        8.5
  206.0600   -17.3944      2.506   320.4664    43.6722     -157.0       16.5    tss09       -6.8        1.4     -150.2       16.6
  206.0604    28.8764      2.200    44.5343    78.2206       15.0        7.0   mgh+10        1.2        0.8       13.8        7.0
  206.1775     6.4519      1.600   336.8110    65.7562       19.5        8.2    tss09        1.5        1.1       18.0        8.3
  206.1933    44.5775      1.200    94.9059    69.5363        8.3       15.9    tss09        9.5        1.2       -1.2       15.9
  206.3321    57.5556      2.400   109.2434    58.1175       26.3        5.8    tss09       11.0        1.0       15.3        5.9
  206.3875    44.8836      2.534    95.0987    69.2075        9.3        4.3    tss09       10.2        1.2       -0.9        4.5
  206.4038    38.3867      1.854    81.1125    74.0195     -379.0        9.9   rdf+08        4.1        0.9     -383.1        9.9
  206.4554     7.1086      1.093   338.2148    66.1812       13.9       15.3    tss09        1.2        1.1       12.7       15.3
  206.5358    73.3483      0.290   117.5983    43.2088        2.6        2.1    tss09       -1.8        1.6        4.4        2.6
  206.8646    36.6492      0.610    75.1683    74.7964        4.6       13.7    tss09        3.7        0.8        0.9       13.7
  206.9204    58.2117      2.050   109.1934    57.3912        2.7        6.3    tss09       10.7        1.0       -8.0        6.4
  206.9354    53.6025      2.000   105.2948    61.5554       -4.9       15.4    tss09       12.2        1.2      -17.1       15.4
  207.0908    43.5881      1.114    91.6852    69.9236        8.2       15.5    tss09        8.0        1.2        0.2       15.5
  207.3808   -11.5483      0.341   324.8468    48.8361       -6.7        5.9    tss09        4.1        1.2      -10.8        6.0
  207.3942    53.6881      0.979   104.8720    61.3543       22.4       10.2     ow95       12.4        1.2       10.0       10.3
  207.5625    38.2017      1.393    78.5496    73.4316       -0.5       14.1    tss09        4.2        1.0       -4.7       14.1
  207.5796    -5.5672      2.400   328.6407    54.3390       68.7       10.6    tss09        1.9        1.2       66.8       10.7
  207.6346    38.9894      1.593    80.5556    72.8965       -9.4       12.5    tss09        4.0        1.0      -13.4       12.5
  207.6425    17.6742      2.160     1.2788    73.4052       -2.7        3.9    tss09        1.4        1.2       -4.1        4.1
  207.7196    30.5814      0.712    51.3120    76.5464       27.7       11.9    tss09        1.0        0.8       26.7       11.9
  207.7212    -1.4772      1.484   331.8814    58.0137       -7.3        9.0    tss09        1.4        1.2       -8.7        9.1
  207.7679     0.5222      2.084   333.6771    59.7858       -4.0        6.1    tss09        2.1        1.2       -6.1        6.2
  207.7779    -4.9031      0.700   329.4050    54.8721       -3.4        8.2    tss09        1.4        1.2       -4.8        8.3
  207.8167    22.1861      1.573    16.2002    75.5489       19.7       12.8    tss09        4.4        0.9       15.3       12.8
  207.8204     8.5108      1.440   342.9611    66.6116       22.2       12.2    tss09        0.4        1.0       21.8       12.2
  207.8325    38.6372      1.888    79.2901    72.9972       -5.8       15.0    tss09        4.1        1.0       -9.9       15.0
  207.9304     2.7728      1.221   336.1417    61.6941       -7.6        7.4    tss09        3.4        1.2      -11.0        7.5
  207.9450   -29.2047      1.034   318.4430    31.8430      -46.3       13.5    tss09      -22.6        1.5      -23.7       13.6
  208.2729     4.7272      0.523   338.9193    63.2066       -3.6        7.5    tss09        3.3        1.1       -6.9        7.6
  208.2983    32.0950      1.559    56.9546    75.7052      -10.3       16.5    tss09        1.2        0.8      -11.5       16.5
  208.3583    57.4311      3.467   107.2826    57.7737       55.7       17.6    tss09       11.5        1.0       44.2       17.6
  208.4646     1.8647      1.609   336.1884    60.6411       -4.7        3.2    tss09        2.8        1.2       -7.5        3.4
  208.5221    31.6506      1.320    55.0193    75.6397       21.4       17.9    tss09        1.3        0.8       20.1       17.9
  208.5283    -2.1008      3.716   332.7264    57.1004       -7.5       10.0    tss09        0.9        1.3       -8.4       10.1
  208.5958    66.7569      0.561   113.5039    49.2031       44.8        9.6    tss09       28.5        2.2       16.3        9.8
  208.6729     2.0886      1.800   336.7837    60.7335       28.9       10.5    tss09        2.8        1.2       26.1       10.6
  208.6937   -10.6839      0.332   327.1511    49.1864     1890.0       60.0   bbp+11        4.6        1.2     1885.4       60.0
  208.9212    30.4031      1.023    49.8268    75.5585       -7.0        9.4    tss09        1.7        0.8       -8.7        9.4
  208.9542    24.8825      2.688    27.7127    75.3722      -23.3       16.5    tss09        4.0        0.9      -27.3       16.5
  209.2233   -17.8647      0.566   324.1851    42.2897       -8.9       10.9    tss09      -11.8        1.5        2.9       11.0
  209.2683    19.3186      0.720     8.9920    73.0417       10.0        0.5   shk+98        4.0        1.1        6.0        1.2
  209.2750   -17.7339      3.147   324.3078    42.3961      -29.0       15.0    skb81      -11.4        1.5      -17.6       15.1
  209.2771    25.6233      2.000    30.7972    75.2254        1.4        3.0    tss09        3.8        0.9       -2.4        3.1
  209.2967   -15.4581      1.890   325.4222    44.5235       -1.6        6.1    tss09       -3.5        1.4        1.9        6.3
  209.3600     0.2617      0.662   336.1860    58.8050      -13.3       10.6    tss09        1.3        1.2      -14.6       10.7
  209.4804    76.7225      1.585   118.0291    39.7662        6.7        7.6    tss09      -11.3        1.7       18.0        7.8
  209.6362   -23.8725      0.832   322.0980    36.4891       -1.9        4.1    tss09      -24.0        1.3       22.1        4.3
  209.6592   -21.8153      1.604   322.9627    38.4286      -36.3        5.2    tss09      -22.0        1.4      -14.3        5.4
  209.7504   -41.8814      0.313   316.1777    19.2460      -28.0        2.0    skb81      -47.6        2.5       19.6        3.2
  209.7979    -0.8817      1.981   335.8581    57.5929      -16.7        8.6    tss09        1.1        1.2      -17.8        8.7
  209.8629     1.9983      1.329   338.7631    60.0506       11.4        1.6    tss09        2.4        1.2        9.0        2.0
  210.0158   -18.9697      0.114   324.6223    40.9937       17.1       16.4    tss09      -16.0        1.4       33.1       16.5
  210.2017     4.4253      2.550   342.0629    61.9066      -60.5        2.6    mbm11        0.9        1.3      -61.4        2.9
  210.2637    11.4261      1.500   352.4577    67.3306      -24.9       11.7    tss09       -1.0        1.1      -23.9       11.8
  210.2663    48.5983      1.006    95.4182    64.6427        2.7       10.5    tss09       11.7        1.3       -9.0       10.6
  210.2858    24.2150      0.370    26.3040    74.0400        0.7        1.1    tss09        5.5        1.0       -4.8        1.5
  210.3250    43.9275      2.850    87.5312    68.0902        0.4        4.1    tss09        6.2        1.2       -5.8        4.3
  210.6133    52.0756      0.900    99.6299    61.7203       15.2        4.1    tss09       12.1        1.3        3.1        4.3
  210.6800    12.0781      1.207   354.4052    67.5094       -7.0       11.1    tss09       -0.8        1.1       -6.2       11.2
  210.8304    35.1369      2.287    64.9079    72.6958      -12.9        2.0    tss09        3.0        1.0      -15.9        2.2
  210.8596    25.4431      2.756    31.0324    73.7875       47.3       16.7    tss09        4.9        0.9       42.4       16.7
  210.8887     8.9956      0.450   349.5297    65.1180      -24.7       11.9    tss09       -0.9        1.3      -23.8       12.0
  211.0504    -0.2233      1.221   338.4941    57.5355      -19.2        5.0    tss09        1.0        1.2      -20.2        5.1
  211.0700    34.2214      0.932    61.7843    72.8408      -19.1       12.8    tss09        2.8        1.0      -21.9       12.8
  211.1908    -1.5058      2.518   337.5126    56.3616       17.0       19.0    skb81        2.2        1.3       14.8       19.0
  211.2988    20.3358      1.300    14.9398    71.8302      -22.4       13.8    tss09        5.5        1.1      -27.9       13.8
  211.5029    -8.8019      1.763   332.2231    49.7810      -23.8        8.0    tss09        5.0        1.4      -28.8        8.1
  211.5100     6.9542      0.549   347.6033    63.1582        4.0        5.7    tss09       -1.4        1.4        5.4        5.9
  211.6658    -3.4083      2.000   336.5625    54.4763       -9.4        8.3    tss09        5.1        1.5      -14.5        8.4
  211.7350    46.2867      1.317    89.9978    65.7192      -27.1       14.3    tss09        8.1        1.4      -35.2       14.4
  211.8775     4.8261      1.756   345.4053    61.2574       18.0        7.6    tss09       -1.4        1.4       19.4        7.7
  211.9342    14.1056      2.178     0.5429    67.9548       -4.0       14.0    tss09        0.3        1.2       -4.3       14.1
  212.2067   -29.0064      0.575   322.6628    30.8831       -4.5        4.5    tss09      -23.1        1.6       18.6        4.8
  212.2292    55.8714      2.534   102.3436    58.0512       -9.5       15.4    tss09       12.4        1.0      -21.9       15.4
  212.2350    -7.8742      1.493   333.8812    50.2819     4526.0       52.0   bbp+11        6.5        1.5     4519.5       52.0
  212.3283    64.9225      1.030   110.1736    50.2327       45.2       13.7    tss09       29.2        2.0       16.0       13.8
  212.4592   -26.9603      2.430   323.7494    32.7226      -51.4       12.3    tss09      -24.0        1.4      -27.4       12.4
  212.6175    46.1389      1.016    88.7067    65.3886        2.2       12.5    tss09        7.1        1.3       -4.9       12.6
  212.6458     7.5225      0.901   350.3082    62.8647       -8.4        9.0    tss09       -2.5        1.4       -5.9        9.1
  212.7675    -3.0119      1.530   338.5352    54.2611       -2.8        5.2    tss09        6.3        1.5       -9.1        5.4
  212.9800    34.2528      1.818    60.2752    71.3311        0.4        6.1    tss09        2.7        1.0       -2.3        6.2
  213.2512    39.7958      3.710    74.9553    68.8766        6.2       16.1    tss09        2.0        1.0        4.2       16.1
  213.5692    10.1397      1.784   355.8420    64.1258      -10.5       13.0    tss09        0.3        1.5      -10.8       13.1
  213.7633    38.9878      0.471    72.4595    68.9269      -42.3       15.2    tss09        1.7        1.0      -44.0       15.2
  213.8367    -9.9328      2.001   334.5451    47.7223       12.4        8.3    tss09        1.9        1.5       10.5        8.4
  213.8683    37.1058      2.375    67.5581    69.6676       24.4        9.9    tss09        1.9        1.0       22.5       10.0
  214.0133    62.0889      3.200   106.8876    52.3234       -9.0       13.4    tss09       21.4        1.7      -30.4       13.5
  214.1071    64.7397      1.900   109.0026    50.0273       51.5        8.3    tss09       29.5        1.9       22.0        8.5
  214.1192    12.7036      0.335     1.1882    65.4215      -18.2       13.2    tss09        3.2        1.3      -21.4       13.3
  214.1529    13.1208      2.000     2.0238    65.6569       -5.0       16.7    tss09        3.2        1.3       -8.2       16.8
  214.2837    46.1181      1.558    86.8336    64.5483        7.7        3.8    tss09        5.1        1.2        2.6        4.0
  214.5154    17.0567      0.822    10.7132    67.5983       -1.4        1.1     ow95        3.2        1.4       -4.6        1.8
  214.6188    35.7136      2.100    63.2000    69.6042        3.7       17.6    tss09        1.7        1.1        2.0       17.6
  214.7450    39.7772      0.474    73.3811    67.8858       19.7       13.6    tss09        1.0        0.9       18.7       13.6
  214.7454   -35.1617      1.544   322.4765    24.3657       -8.6       18.3    tss09      -31.5        2.5       22.9       18.5
  214.7783     5.9169      2.282   351.3869    60.2572      -11.4       14.8    tss09       -4.0        1.6       -7.4       14.9
  214.7837     6.4761      1.437   352.1594    60.6666      -42.5        0.8     ow95       -4.0        1.6      -38.5        1.8
  214.7883     6.0578      2.403   351.5925    60.3550      -84.3        0.9    mbm11       -4.0        1.6      -80.3        1.8
  214.8142    25.4069      1.500    32.9034    70.2624       14.1       13.3    tss09        5.5        1.0        8.6       13.3
  214.9429    46.5733      0.546    86.9460    63.9065      -19.7       10.6    tss09        5.4        1.2      -25.1       10.7
  214.9442    38.3633      1.831    69.7978    68.3781      -12.9        6.0    tss09        1.1        1.0      -14.0        6.1
  214.9967    27.1069      0.538    37.9662    70.3220        3.5       10.7    tss09        5.0        0.9       -1.5       10.7
  215.2567   -23.1253      2.710   328.3533    35.2854       18.5       14.2    tss09      -13.5        1.8       32.0       14.3
  215.2692    40.1728      0.400    73.7972    67.3448        0.5       15.4    tss09        0.8        0.9       -0.3       15.4
  215.2721    37.1303      1.600    66.4249    68.6232        7.0        8.9    tss09        1.3        1.1        5.7        9.0
  215.2821    -6.7322      3.689   338.8508    49.7803       66.9        2.6    tss09        8.0        1.7       58.9        3.1
  215.2946    13.2586      2.722     3.9065    64.8608       25.5       14.3    tss09        4.5        1.3       21.0       14.4
  215.3733    31.3175      1.547    50.3682    69.9481       29.6        7.6    tss09        3.5        0.9       26.1        7.7
  215.4800     3.9267      0.995   349.8406    58.3010       -9.2       10.3    tss09       -3.6        1.5       -5.6       10.4
  215.6767     4.2442      0.973   350.5196    58.4124       -0.3       15.0    tss09       -3.9        1.5        3.6       15.1
  215.6917    24.7156      1.710    31.3651    69.3524      -35.8        9.5    tss09        5.7        1.0      -41.5        9.6
  215.7050   -27.4658      0.985   326.6705    31.1593      -12.0        4.0    skb81      -16.5        1.7        4.5        4.3
  215.7754    48.0361      2.220    88.5795    62.5220       -9.8       10.1    tss09        8.2        1.3      -18.0       10.2
  215.8071    42.0153      0.868    77.3374    66.0790       11.0       10.3    tss09        0.2        0.9       10.8       10.3
  215.8246    48.5042      0.568    89.2868    62.1867       38.6        2.4    hoe89        9.4        1.3       29.2        2.7
  215.8750    11.9975      1.613     2.4048    63.6418       19.0        1.6    tss09        3.9        1.4       15.1        2.2
  215.8975    24.6056      2.200    31.1691    69.1468      -14.6       12.7    tss09        5.7        1.0      -20.3       12.7
  215.9200   -22.3050      1.204   329.4607    35.7703      -31.4        8.6    tss09      -11.1        1.8      -20.3        8.8
  216.1542    47.0989      1.723    86.6591    62.9338       -8.5        4.5    tss09        5.9        1.2      -14.4        4.7
  216.2883    -1.2664      0.500   345.1604    53.7394        6.9        8.4    tss09        4.3        1.4        2.6        8.5
  216.3275    12.6575      1.512     4.1917    63.6949       17.4        5.4    tss09        5.4        1.4       12.0        5.6
  216.3458   -25.2183      1.884   328.3836    32.9686       -1.2       16.1    tss09      -12.0        1.8       10.8       16.2
  216.4542    14.4156      0.780     7.6446    64.6120       14.8        3.9    tss09        4.9        1.4        9.9        4.2
  216.4613    24.0675      0.653    30.0243    68.5283       33.0       18.0    skb81        5.7        1.0       27.3       18.0
  216.6200     4.4497      1.018   352.1084    57.9378       10.9       10.3    tss09       -3.1        1.4       14.0       10.4
  216.6542    36.4192      1.091    63.6145    67.8204        3.9        6.8    tss09        0.6        1.0        3.3        6.9
  216.7063    -0.7881      1.826   346.2137    53.8681      -16.6       15.3    tss09        3.4        1.3      -20.0       15.4
  216.9087   -12.0636      0.805   336.8253    44.3857      -15.9        0.7     ow95       -8.6        1.3       -7.3        1.5
  216.9846   -42.1053      1.522   321.4474    17.2707      116.0        8.0    skb81      -30.1        3.6      146.1        8.8
  217.1175   -27.6975      1.082   327.8856    30.4301      -12.7        1.2    tss09      -12.8        1.8        0.1        2.1
  217.2671    50.8822      1.500    91.6157    59.8942       39.6       14.7    tss09       12.6        1.1       27.0       14.7
  217.2717    63.2678      1.561   105.9321    50.5150       34.4        7.1    tss09       25.4        1.9        9.0        7.3
  217.3329    44.0097      1.400    79.9626    64.0789       16.4        8.5    tss09        0.4        0.9       16.0        8.6
  217.4621    26.1306      2.922    35.9570    68.0194       -0.7        2.0    tss09        5.1        0.9       -5.8        2.2
  217.5450    11.8317      0.971     4.3141    62.2476       10.1       13.9    tss09        5.7        1.4        4.4       14.0
  217.5987    42.0767      4.715    75.8678    64.8948       -3.5        5.4    tss09       -0.8        0.8       -2.7        5.5
  217.6158    25.2003      1.218    33.5783    67.7326       21.7       12.4    tss09        5.3        0.9       16.4       12.4
  217.6687    36.8175      0.566    63.9519    66.9232       -7.3       10.5    tss09        0.3        1.0       -7.6       10.5
  217.8575    24.7056      0.407    32.4147    67.4232      -16.8       13.7    tss09        5.5        0.9      -22.3       13.7
  217.9913    10.0372      1.553     1.9214    60.7946       -8.9       13.3    tss09        3.9        1.5      -12.8       13.4
  218.1342    23.6236      0.822    29.8390    66.9366       11.9        3.9    tss09        6.0        1.0        5.9        4.0
  218.1850    -0.9875      1.026   347.9493    52.7948       10.2       12.6    tss09        2.9        1.2        7.3       12.7
  218.2400   -18.0264      2.331   334.3539    38.5730       -8.5        2.4    tss09      -12.0        1.5        3.5        2.8
  218.2583    10.3022      2.200     2.6820    60.7566        7.6        7.5    tss09        4.4        1.5        3.2        7.6
  218.2688    31.3336      1.565    49.7827    67.4838        2.5       10.5    tss09        3.6        1.0       -1.1       10.5
  218.5233    42.0544      1.238    75.0722    64.2989       10.9       12.8    tss09       -1.5        0.8       12.4       12.8
  218.5358    43.6633      1.225    78.2709    63.5176      -10.5       17.6    tss09       -0.6        0.9       -9.9       17.6
  218.5683    54.4917      1.500    95.5209    56.8183      -52.7       18.5    tss09       11.6        1.0      -64.3       18.5
  218.6654    19.8667      1.382    21.3868    65.2998       12.5        2.2    tss09        7.3        1.3        5.2        2.6
  218.8904    54.5997      3.811    95.4196    56.6097       14.6       15.7    tss09       11.5        1.0        3.1       15.7
  218.9858    17.4928      1.203    16.6155    64.0483       11.9        1.4    tss09        7.5        1.4        4.4        2.0
  219.1704    23.3508      1.548    29.7657    65.9483        8.7        1.6    tss09        6.3        1.0        2.4        1.9
  219.1908    63.6103      2.068   105.1737    49.7294        2.4        7.9    tss09       26.3        1.9      -23.9        8.1
  219.2383     3.4036      1.438   354.2619    55.3846      -54.0       30.0    skb81        2.1        1.2      -56.1       30.0
  219.3379    -0.5553      0.963   349.8629    52.3891        9.3       14.2    tss09        2.4        1.2        6.9       14.2
  219.4338    28.9258      0.863    43.5680    66.5223        0.1       16.1    tss09        4.2        0.9       -4.1       16.1
  219.4521    24.6517      1.002    33.0207    65.9931        1.0        3.7    tss09        5.7        1.0       -4.7        3.8
  219.4871     1.9439      1.183   352.8316    54.1550      -36.9       16.3    tss09        3.5        1.1      -40.4       16.3
  219.5058    17.0128      1.477    16.1511    63.3890       11.0       10.4    tss09        8.4        1.4        2.6       10.5
  219.5400   -22.0819      1.187   333.2288    34.4353       45.3        8.1    tss09       -3.7        1.6       49.0        8.3
  219.5450   -31.3744      1.290   328.2306    26.2010       18.3       10.7    tss09       -2.8        2.3       21.1       10.9
  219.5871    -2.6647      1.550   347.9997    50.6095       -3.7        6.4    tss09        2.0        1.4       -5.7        6.5
  219.6571    12.5928      0.975     8.1447    61.0108        3.2       15.1    tss09        8.6        1.4       -5.4       15.2
  219.7233    37.1764      2.401    63.6209    65.2489       -1.0        4.2    tss09        0.6        0.9       -1.6        4.3
  219.7688     4.4742      1.209   356.2620    55.7690       -2.8        2.3    tss09        3.3        1.3       -6.1        2.6
  219.8738    23.9236      0.772    31.4935    65.4605        8.8       15.1    tss09        6.1        1.0        2.7       15.1
  220.1333     5.5228      0.800   358.0688    56.2281        5.5       11.6    tss09        4.4        1.3        1.1       11.7
  220.3829    60.3144      0.535   101.1574    51.9072       34.1       11.7    tss09       12.3        1.7       21.8       11.8
  220.4392   -15.3933      2.638   338.4267    39.7560        1.6       15.4    tss09      -11.7        1.2       13.3       15.4
  220.5004    32.5722      2.120    52.4686    65.4906      -15.4        7.4    tss09        3.5        1.0      -18.9        7.5
  220.5167    13.4878      0.991    10.6274    60.7986        1.6        2.7    tss09        9.9        1.4       -8.3        3.0
  220.5508     6.4239      0.698   359.7789    56.5244       -4.0       11.1    tss09        5.6        1.4       -9.6       11.2
  220.5808    52.6058      1.800    91.4844    57.2159       17.9        6.0    tss09       12.0        1.0        5.9        6.1
  220.8229    31.9156      0.971    50.8435    65.2729        2.0       10.4    tss09        4.2        1.0       -2.2       10.5
  220.8938    -2.3239      0.933   349.9112    50.0341       -7.6       13.4    tss09        0.3        1.2       -7.9       13.5
  220.9467    14.6017      1.433    13.0320    61.0176       -8.9        6.9    tss09       10.3        1.4      -19.2        7.0
  220.9867    25.0289      0.939    34.5626    64.7015       -4.9        4.7    tss09        5.8        0.9      -10.7        4.8
  221.1279    30.3714      0.717    47.1448    65.0700        1.9        8.5    tss09        4.5        1.0       -2.6        8.6
  221.1413    56.5975      1.400    96.3775    54.3049       16.4        1.4    tss09        8.4        1.3        8.0        1.9
  221.3183     9.9767      3.529     5.7866    58.1690      -71.0        5.0   mmm+09        9.4        1.4      -80.4        5.2
  221.3358    47.3733      1.336    82.8280    59.9171      -21.8       16.7    tss09        3.7        1.1      -25.5       16.7
  221.3625    24.6344      1.600    33.8204    64.2895        3.2        6.6    tss09        6.3        0.9       -3.1        6.7
  221.4062    18.7453      2.733    21.2829    62.4809       23.1       10.9    tss09       10.6        1.4       12.5       11.0
  221.4342   -24.7614      0.317   333.4644    31.2477       -5.8       14.4    tss09       -2.2        1.5       -3.6       14.5
  221.4363    23.0442      1.149    30.3169    63.8562       23.0       11.2    tss09        7.3        1.0       15.7       11.2
  221.6471    17.3519      1.024    18.7667    61.7017        3.1        5.9    tss09       10.8        1.4       -7.7        6.1
  221.6538     0.7822      0.723   354.1187    51.8223        0.1       17.8    tss09        5.0        1.2       -4.9       17.8
  221.7171    22.8508      2.300    30.0479    63.5561        1.3        6.4    tss09        7.8        1.0       -6.5        6.5
  221.7983    31.4222      1.800    49.5784    64.4704       20.5       15.2    tss09        4.6        1.0       15.9       15.2
  222.1321    43.8758      0.784    76.0575    61.1233       69.4        2.0   kmg+03       -2.6        0.9       72.0        2.2
  222.1562    50.2467      1.073    86.8832    57.8762       26.0        2.0    tss09        9.6        1.1       16.4        2.3
  222.5521    47.1797      0.714    81.6554    59.3116       -1.5        7.7    tss09        2.4        1.1       -3.9        7.8
  222.6650    36.8858      2.524    61.6392    63.0458       15.3       16.3    tss09        2.4        1.1       12.9       16.3
  222.9117     8.7944      1.082     5.7658    56.2021       16.4        8.8    tss09       11.0        1.4        5.4        8.9
  222.9475    -1.4597      1.327   353.1637    49.3059       -2.0        8.3    tss09        1.3        1.2       -3.3        8.4
  223.1267    24.9714      2.777    35.2770    62.7871        8.9       17.7    tss09        5.8        1.0        3.1       17.7
  223.2558    10.6047      2.278     8.7999    56.9778       57.9       13.9    tss09       11.0        1.5       46.9       14.0
  223.3271    35.0944      0.715    57.5505    62.8479       29.6       16.0    tss09        4.0        1.1       25.6       16.0
  223.4342    10.4325      1.769     8.7206    56.7359       35.9        4.6    tss09       11.2        1.5       24.7        4.8
  223.4746     9.5731      0.627     7.4856    56.2116       40.7        4.4    tss09       11.4        1.4       29.3        4.6
  223.4988     9.2619      0.279     7.0567    56.0111       51.2        5.4    tss09       11.6        1.4       39.6        5.6
  223.6142   -37.7925      0.314   328.2275    18.9633       17.3        2.7    tss09        9.0        2.7        8.3        3.8
  223.6342    29.9328      0.577    46.2019    62.8979       31.0        6.3    tss09        4.5        1.0       26.5        6.4
  223.6375   -40.2089      1.810   327.0292    16.8328       14.8        2.8    tss09        7.2        3.0        7.6        4.1
  223.6942   -25.0867      1.216   335.3156    29.9185       -4.8        5.4    tss09       -1.4        1.6       -3.4        5.6
  223.9754    44.5269      2.687    76.1174    59.6504       -5.0       15.1    tss09       -2.4        1.0       -2.6       15.1
  223.9783   -11.1453      0.938   345.3460    41.2546       39.0       31.0    skb81       -6.8        1.2       45.8       31.0
  224.1725    -6.2953      1.249   349.7493    44.8917        0.0        1.0    skb81       -5.8        1.2        5.8        1.6
  224.3613   -35.6528      1.424   329.8940    20.5371       56.5        3.3    tss09       13.2        2.3       43.3        4.0
  224.4004    -2.9253      1.300   353.2445    47.2437      -22.9       13.1    tss09       -1.9        1.3      -21.0       13.2
  224.4087     7.8319      0.575     5.9696    54.4394       -3.7       10.6    tss09       12.3        1.4      -16.0       10.7
  224.4087    30.9264      0.564    48.3825    62.2463       13.2        4.7    tss09        4.7        1.0        8.5        4.8
  224.4888    34.6642      2.734    56.3545    61.9611        5.5       10.8    tss09        5.0        1.1        0.5       10.9
  224.5779    15.1825      0.587    17.3748    58.2178        2.7        9.6    tss09       10.8        1.5       -8.1        9.7
  224.7471    -0.6308      1.968   356.0081    48.6433       10.6        4.9    tss09        3.2        1.3        7.4        5.1
  224.7817    71.6722      0.904   109.9829    42.0970       46.4        2.0   mmm+09        5.8        2.0       40.6        2.8
  224.8467     9.0689      1.973     8.1387    54.8149       -6.1       11.2    tss09       12.0        1.5      -18.1       11.3
  224.8625    32.8994      3.332    52.5657    61.8073       28.1        9.4    tss09        5.2        1.1       22.9        9.5
  224.9379    33.0178      1.027    52.8075    61.7371       12.3        8.9    tss09        5.3        1.1        7.0        9.0
  225.3525    56.3303      1.467    93.4814    52.7180       -5.2        5.4    tss09        3.5        1.3       -8.7        5.6
  225.4950    19.2347      0.442    25.1750    59.0767       15.2        8.1    tss09       11.5        1.5        3.7        8.2
  226.0662    -2.9650      0.800   354.9489    46.0602      -11.7       16.7    tss09       -1.5        1.3      -10.2       16.8
  226.1037    10.4942      1.839    11.3816    54.5809        6.0        3.0    skb81       11.4        1.5       -5.4        3.3
  226.1108    28.9083      2.285    44.2900    60.6871       -1.9        3.9    tss09        3.9        1.0       -5.8        4.0
  226.1300    47.6975      0.824    80.3398    56.9364        0.2        5.3    tss09        1.4        1.1       -1.2        5.4
  226.2500    11.9789      1.525    13.7097    55.2397        3.2        5.6    tss09       10.5        1.5       -7.3        5.8
  226.2767     3.4417      0.409     2.2260    50.2545       25.9        7.8    tss09       11.6        1.1       14.3        7.9
  226.3046     6.9092      2.710     6.6114    52.3802       25.8        4.4    tss09       12.8        1.3       13.0        4.6
  226.3892    -0.2953      0.300   358.0768    47.6917       -6.0        4.4    tss09        4.0        1.3      -10.0        4.6
  226.5125    -9.3200      1.486   349.4458    41.0873      -17.3        6.2    tss09       -9.3        1.2       -8.0        6.3
  226.6025    83.3244      2.577   118.5355    32.6103      -36.9        4.2    tss09      -25.0        1.4      -11.9        4.4
  226.6838    49.5656      1.397    83.0280    55.7512      -51.8       15.1    tss09        4.4        1.1      -56.2       15.1
  226.7200   -16.6317      1.790   343.7755    35.2829      -26.4       10.1    tss09      -11.4        1.5      -15.0       10.2
  226.7700   -16.8753      0.876   343.6411    35.0602      -19.0        3.0    skb81      -11.5        1.5       -7.5        3.3
  226.9888    62.2261      1.479    99.7852    48.3093      -20.0        7.8    tss09       11.3        2.1      -31.3        8.1
  227.1483   -15.8089      2.499   344.7935    35.6815       -5.9       14.2    tss09      -10.7        1.5        4.8       14.3
  227.4125    26.7167      1.035    40.2058    59.2877        5.9       10.5    tss09        4.7        1.1        1.2       10.6
  227.5121    57.0453      4.309    93.2536    51.3404      -11.1        0.7     ow95       -0.2        1.4      -10.9        1.6
  227.5171    53.2928      2.200    88.1454    53.4312        3.0       13.1    tss09        4.5        1.2       -1.5       13.2
  227.5742    42.3650      0.488    70.4238    57.9729        1.0        3.8    tss09       -1.0        1.1        2.0        4.0
  227.6608    16.6694      1.825    22.2230    56.1901      -10.8        8.6    tss09        9.1        1.6      -19.9        8.8
  227.7046    14.6242      1.300    18.9749    55.2730       31.3       13.5    tss09        9.3        1.5       22.0       13.6
  227.7233    -5.7186      1.191   353.9096    42.9357      -25.0        1.0    skb81       -5.8        1.3      -19.2        1.6
  227.8729    49.2769      2.400    81.9474    55.1975       27.8       13.3    tss09        3.4        1.1       24.4       13.3
  227.9600   -32.7161      1.105   334.2576    21.4801       48.0        5.4    tss09       15.2        2.3       32.8        5.9
  228.0508    15.6736      0.828    20.8916    55.4336        9.9        6.2    hoe89        9.0        1.5        0.9        6.4
  228.1704    49.7433      1.900    82.5232    54.8157        7.0       12.3    tss09        3.7        1.1        3.3       12.3
  228.2104    -9.1000      0.360   351.2891    40.1388      -15.0        1.0    skb81      -10.9        1.3       -4.1        1.6
  228.2521    10.1603      1.700    12.8080    52.6156      -30.2       22.0    tss09       11.7        1.3      -41.9       22.0
  228.3587    31.2311      1.800    49.1067    58.8684       -5.0       16.2    tss09        5.1        1.1      -10.1       16.2
  228.4367   -10.2000      1.513   350.5456    39.1733       52.0       38.0   bbp+11      -12.0        1.2       64.0       38.0
  228.4837     4.3486      0.720     5.4507    49.1061       14.9       12.0    tss09       11.3        1.1        3.6       12.0
  228.4875   -21.2494      1.179   342.0348    30.5941      -20.2        5.5    tss09       -9.7        1.7      -10.5        5.8
  228.5696    58.9636      0.985    95.1693    49.7553      -39.4       16.7    tss09       -1.4        1.6      -38.0       16.8
  228.6404   -11.9958      2.600   349.2173    37.6960      -24.1        5.2    tss09      -11.6        1.3      -12.5        5.4
  228.6446     2.8800      0.822     3.8572    48.0708        8.0        7.1    tss09        9.6        1.1       -1.6        7.2
  228.6792    36.8472      0.371    59.8547    58.3145       10.0        2.0    skb81        6.6        1.2        3.4        2.4
  229.1962    32.0872      0.540    50.7717    58.1718        6.3       17.8    tss09        5.8        1.1        0.5       17.8
  229.6863    46.3153      0.885    76.3320    55.2641       27.0        5.1    tss09        0.9        1.1       26.1        5.2
  229.9363   -11.8622      2.000   350.5203    36.9532        8.1        5.4    tss09      -12.9        1.2       21.0        5.5
  230.0225    20.2681      1.572    29.6415    55.4158      342.1        2.0   mmm+09       13.4        1.7      328.7        2.7
  230.0317     6.4208      1.128     9.3950    49.0872       25.3       16.1    tss09       11.6        1.1       13.7       16.1
  230.0796    56.5986      1.600    91.4186    50.4274       16.6        2.5    tss09       -2.9        1.3       19.5        2.8
  230.1983    72.4183      0.799   109.0063    40.4228      -30.4        3.5    tss09        2.4        2.0      -32.8        4.0
  230.3058    22.7128      2.000    33.9220    55.8784       28.8        6.4    tss09       12.7        1.7       16.1        6.6
  230.3187    16.9006      1.379    24.3721    53.9504       56.9       16.2    tss09       11.2        1.7       45.7       16.3
  230.7283    34.2358      1.310    54.7450    56.8638       17.5        6.9    tss09        6.7        1.2       10.8        7.0
  230.8550    27.0825      2.175    41.7724    56.3106       31.0        4.4    tss09        7.4        1.2       23.6        4.6
  230.9383    48.9772      1.700    80.0475    53.4983       -9.3       10.9    tss09        2.8        1.1      -12.1       11.0
  231.1733    15.3558      0.630    22.5690    52.5731      -17.2        4.7    tss09       11.9        1.5      -29.1        4.9
  231.2621    11.1289      0.332    16.5795    50.5654       27.9        5.9    tss09       13.7        1.2       14.2        6.0
  231.3479    42.0214      1.195    68.4998    55.3618       23.4       11.2    tss09        4.3        1.2       19.1       11.3
  231.6746    16.5458      0.831    24.6814    52.6171        2.6       12.0    tss09       12.8        1.6      -10.2       12.1
  231.6929     9.9861      1.359    15.3670    49.6271       17.9        2.6    tss09       13.6        1.2        4.3        2.9
  231.6933    12.8367      0.534    19.2720    51.0097       21.0       18.7    tss09       13.2        1.4        7.8       18.7
  231.7475   -13.8503      1.687   350.4774    34.2945     -182.0       14.0    skb81      -13.0        1.4     -169.0       14.1
  231.8279    31.2567      1.401    49.3808    55.9061       -1.8        7.2    tss09        6.8        1.2       -8.6        7.3
  231.9721    25.2039      2.000    38.8209    54.9832       24.9        6.3    tss09       10.9        1.5       14.0        6.5
  232.0958    47.4639      2.600    77.2130    53.3234       13.8       17.8    tss09        3.5        1.2       10.3       17.8
  232.2196    31.9569      2.100    50.6520    55.6061       11.0       12.4    tss09        7.2        1.2        3.8       12.5
  232.2550    -1.0897      2.224     2.7374    42.7633       11.9        9.4    tss09        5.1        1.2        6.8        9.5
  232.2896    17.2244      1.400    26.0827    52.3373       10.4        3.8    tss09       13.9        1.6       -3.5        4.1
  232.4571    39.7525      1.081    64.3215    54.9668       -1.6        4.2    tss09        6.3        1.2       -7.9        4.4
  232.4579    -2.3225      1.300     1.6386    41.8145       19.4       10.5    tss09        3.6        1.2       15.8       10.6
  232.4654    19.0761      2.356    29.0247    52.8503      -29.0        7.4    tss09       16.0        1.6      -45.0        7.6
  233.1312   -23.1756      2.290   344.4993    26.4105      -12.4       15.2    tss09        2.9        2.5      -15.3       15.4
  233.2646    26.1414      0.762    40.8000    54.0263       16.8        5.4    tss09       11.4        1.4        5.4        5.6
  233.3092    -4.3547      0.840     0.3411    39.8426        9.7        8.8    tss09       -0.7        1.3       10.4        8.9
  233.3125    13.5403      0.775    21.3775    49.9214       20.0        1.8    tss09       14.0        1.4        6.0        2.3
  233.5200    48.3944      0.543    78.1398    52.1146       -6.4        7.6    tss09        4.6        1.2      -11.0        7.7
  233.6354    49.3469      1.294    79.5519    51.7216       26.6       18.0    tss09        4.3        1.2       22.3       18.0
  233.7183     1.5178      1.425     6.7753    43.2325      105.6        5.8    tss09        6.6        1.2       99.0        5.9
  234.0171    49.6331      2.200    79.8461    51.3902       -0.3       12.7    tss09        4.4        1.2       -4.7       12.8
  234.0721    46.4592      0.370    74.9442    52.3486        9.2        1.8    tss09        6.0        1.2        3.2        2.2
  234.3850    13.7467      0.672    22.3666    49.0751       45.2        1.3    tss09       14.4        1.4       30.8        1.9
  234.7717     5.5772      1.511    12.2312    44.7071       10.0        7.2    tss09        9.6        1.1        0.4        7.3
  234.7942    32.9467      0.725    52.5025    53.4737      -52.7       17.9    tss09        6.6        1.2      -59.3       17.9
  234.8546    16.0667      2.540    25.8968    49.6233       12.7        1.6    tss09       16.2        1.4       -3.5        2.2
  234.9129    27.7442      2.191    43.8785    52.8572        6.5       11.7    tss09       11.8        1.3       -5.3       11.8
  235.0333    10.0406      1.300    17.8953    46.8007       37.7       13.0    tss09       13.5        1.3       24.2       13.1
  235.0383    14.3539      1.037    23.6147    48.7624       34.7        8.6    tss09       14.9        1.4       19.8        8.7
  235.2696    18.0972      1.000    29.0449    50.0180        6.9        8.5    tss09       19.1        1.5      -12.2        8.6
  235.5813    17.9353      1.667    28.9750    49.6833       61.5        9.8    tss09       19.5        1.5       42.0        9.9
  235.7537    35.4208      1.714    56.6409    52.7135        2.1        9.1    tss09        5.3        1.2       -3.2        9.2
  235.9325    18.7886      1.396    30.3907    49.6710       10.5        6.2    tss09       20.7        1.4      -10.2        6.4
  236.1875    37.2189      0.975    59.5780    52.3128      -11.3        5.3    tss09        5.6        1.3      -16.9        5.4
  236.2475     4.1294      2.180    11.6832    42.6819       22.1        4.4    tss09        7.7        1.2       14.4        4.5
  236.2617    51.5833      1.929    81.9493    49.3816       80.2        7.7    tss09        4.1        1.4       76.1        7.8
  236.3929    20.1111      2.128    32.5417    49.6995       31.5       14.8    tss09       22.0        1.5        9.5       14.9
  236.3992     1.8328      0.250     9.2545    41.2544       13.7        2.4    tss09        5.6        1.3        8.1        2.7
  236.8375    49.6192      0.700    78.9024    49.6645        7.6        2.2    tss09        7.5        1.3        0.1        2.6
  236.9313    20.8711      0.265    33.8980    49.4575       14.0        0.4    skb81       22.8        1.5       -8.8        1.5
  237.3725     2.6169      0.414    10.8456    40.9045       10.0        1.0    skb81        6.3        1.3        3.7        1.6
  237.4025    18.5836      1.442    30.8287    48.2932     -357.7        8.4    hoe89       23.2        1.5     -380.9        8.5
  237.6467     5.4528      1.417    14.2161    42.2310       60.0        9.0   bbp+11       10.2        1.1       49.8        9.1
  238.0271    -0.8942      0.298     7.6220    38.3366       16.7       10.6    tss09        2.1        1.4       14.6       10.7
  238.0450    55.8786      1.500    87.3647    46.8324        5.0        8.0    tss09       -4.0        1.4        9.0        8.1
  238.1196    15.9478      1.952    27.5722    46.6880       21.8       14.3    tss09       20.7        1.5        1.1       14.4
  238.3858    12.9475      1.309    23.7891    45.2206      -10.9        4.3    tss09       15.7        1.6      -26.6        4.6
  238.5100   -27.0778      2.145   345.6759    20.2658      -65.4        9.9    tss09       -8.2        3.7      -57.2       10.6
  238.6633    19.7883      1.339    33.1187    47.5750       13.5        4.9    tss09       25.4        1.5      -11.9        5.1
  238.7650    38.2039      1.800    61.0118    50.2335        1.8        5.5    tss09        7.4        1.2       -5.6        5.6
  238.8283    47.4992      1.500    75.2357    48.9467       29.7        9.6    tss09       12.7        1.2       17.0        9.7
  238.8400   -79.6767      0.483   310.8011   -19.7413       38.0        1.0    skb81       -7.9       42.3       45.9       42.3
  238.8783    -3.4475      2.300     5.7034    36.1207      -13.8        4.3    tss09       -0.4        1.4      -13.4        4.5
  238.9117    11.1119      2.664    21.8013    43.9440       29.9        9.6    tss09       13.8        1.6       16.1        9.7
  238.9621    24.1047      0.400    39.4267    48.5477       17.7        2.7    tss09       21.0        1.4       -3.3        3.1
  239.3221    36.3886      1.400    58.1749    49.8206        0.1        8.6    tss09        6.6        1.1       -6.5        8.7
  239.3746    33.0794      0.950    53.0607    49.6464        0.6       11.8    tss09        7.0        1.0       -6.4       11.8
  239.4146    22.6439      0.715    37.4763    47.7642       -2.6       13.8    tss09       24.3        1.5      -26.9       13.9
  239.4642    -0.0306      1.772     9.5780    37.6766      -23.2        0.6     ow95        3.0        1.4      -26.2        1.5
  239.6533    24.6372      3.351    40.4342    48.0670       26.8       11.1    tss09       21.4        1.5        5.4       11.2
  239.8013    51.9822      1.400    81.4740    47.1787       44.3        8.2    tss09        6.7        1.5       37.6        8.3
  239.8196    11.2628      1.937    22.5444    43.2186       -6.7       12.5    tss09       14.0        1.6      -20.7       12.6
  239.8787     3.0800      3.895    13.1601    39.0778        3.2        9.0    tss09        7.9        1.3       -4.7        9.1
  239.9571     8.0881      2.193    18.8362    41.6048       -0.9        7.5    tss09       14.0        1.2      -14.9        7.6
  240.0104     4.2158      0.794    14.4889    39.5787       10.4        2.6    tss09        9.7        1.2        0.7        2.9
  240.0704    18.6417      2.403    32.1890    45.9395       18.3       11.2    tss09       28.4        1.5      -10.1       11.3
  240.1308    25.7550      1.277    42.2081    47.9044        7.9       13.5    tss09       20.0        1.4      -12.1       13.6
  240.4771    13.9528      2.240    26.2721    43.8018       70.4        4.9    tss09       19.4        1.9       51.0        5.2
  240.5525    24.1694      2.530    40.0599    47.1584       26.4       10.7    tss09       23.3        1.4        3.1       10.8
  240.5542    35.9303      0.700    57.4964    48.8186        1.5        6.3    tss09        6.8        1.1       -5.3        6.4
  240.5550    -1.1633      0.500     9.2105    36.1317       22.3       14.7    tss09        2.3        1.5       20.0       14.8
  240.9412     2.7317      1.600    13.5233    37.9977      -11.4       13.5    tss09        8.0        1.3      -19.4       13.6
  241.0904    43.3983      2.408    68.7275    48.0777        7.9       18.9    tss09       17.6        1.2       -9.7       18.9
  241.1554    57.2433      0.720    88.2745    44.7357       -5.0        1.5    tss09       -4.7        1.4       -0.3        2.1
  241.3154    25.0297      0.369    41.5298    46.6962       64.1        4.4    tss09       22.9        1.3       41.2        4.6
  241.3875    30.0247      2.407    48.7564    47.6011       17.6        7.5    tss09       12.6        1.1        5.0        7.6
  241.5242    20.5358      0.383    35.3895    45.2681       29.0        2.0    mbm11       30.2        1.5       -1.2        2.5
  241.6150    31.4350      1.939    50.8679    47.5987       18.3       15.1    tss09        9.9        1.0        8.4       15.1
  241.8542    35.4667      0.970    56.8600    47.7461       19.5        6.5    tss09        7.3        1.0       12.2        6.6
  242.0104     0.6847      0.500    12.1143    35.9813       -8.3       11.3    tss09        5.1        1.4      -13.4       11.4
  242.0604    49.3247      1.329    77.1906    46.4561       12.6       11.3    tss09       13.7        1.2       -1.1       11.4
  242.0921    40.2047      0.627    63.8985    47.5782       14.4       14.0    tss09       14.6        1.3       -0.2       14.1
  242.1925    10.4853      1.232    23.0280    40.7884     1399.0       43.0   bbp+11       15.1        1.8     1383.9       43.0
  242.2733    19.5178      1.350    34.3510    44.2740       35.3       14.6    tss09       32.4        1.5        2.9       14.7
  242.2967    17.9378      0.347    32.2976    43.7130       54.5        1.5    tss09       32.7        1.6       21.8        2.2
  242.3054    26.6914      0.474    44.1712    46.2033     -211.8        2.0    hoe89       20.4        1.2     -232.2        2.4
  242.3517     6.1914      0.787    18.2198    38.6014       18.2        6.3    tss09       14.2        1.2        4.0        6.4
  242.6392    11.2586      0.457    24.2003    40.7422       31.2       14.9    tss09       15.9        2.0       15.3       15.0
  242.6750    24.2469      1.449    40.8775    45.3053       26.9        8.3    tss09       25.9        1.4        1.0        8.4
  242.7833    18.9947      1.531    33.8896    43.6454       47.4        4.1    tss09       33.4        1.5       14.0        4.4
  243.0854    47.8414      1.300    74.8989    46.0690       34.3       18.4    tss09       17.0        1.1       17.3       18.4
  243.4208    34.2131      1.400    55.1507    46.3789       14.9        0.7    tss09        8.7        1.0        6.2        1.2
  243.4288    39.1256      0.976    62.2810    46.5732       -0.5        3.7    tss09       14.4        1.3      -14.9        3.9
  243.4429    20.2642      1.066    35.8260    43.4763       51.8       11.6    tss09       33.5        1.4       18.3       11.7
  243.4563    57.1822      1.500    87.6142    43.5817      -16.4       14.5    tss09       -2.8        1.5      -13.6       14.6
  243.4638    37.7161      0.808    60.2318    46.5333      -16.4       14.9    tss09       11.3        1.3      -27.7       15.0
  243.4704    17.8011      2.088    32.6653    42.6200       43.5        8.0    tss09       34.9        1.6        8.6        8.2
  243.6188    -0.9211      2.300    11.5811    33.7511       12.0        3.7    tss09        4.0        1.5        8.0        4.0
  243.8792    21.5031      1.628    37.6232    43.4739       48.4        4.4    tss09       32.3        1.4       16.1        4.6
  244.1562     4.9922      3.217    18.0503    36.4461        8.5        3.2     ow95       13.9        1.2       -5.4        3.4
  244.2312    36.3594      2.257    58.3069    45.8692       14.0        9.9    tss09       10.5        1.2        3.5       10.0
  244.3063     4.1447      2.200    17.2403    35.8866      -30.6       15.5    tss09       13.3        1.2      -43.9       15.5
  244.3725    51.6722      2.558    80.0212    44.5232       18.6        7.3    tss09       11.6        1.3        7.0        7.4
  244.4271    32.3761      0.151    52.6560    45.3474        2.0        1.0    skb81       11.0        1.0       -9.0        1.4
  244.4542   -77.2886      1.710   313.4303   -18.8537      107.1        0.2   obr+12      -13.5       56.3      120.6       56.3
  244.4579     2.7786      1.341    15.9015    35.0498       10.0        7.1    tss09       10.5        1.3       -0.5        7.2
  244.7650     6.2172      2.096    19.7470    36.5297       35.4        5.6    tss09       16.1        1.5       19.3        5.8
  244.8117    22.7964      1.987    39.6685    43.0271      -10.8       12.2    tss09       30.5        1.3      -41.3       12.3
  244.8338    54.8047      0.900    84.1668    43.5207      -13.5       16.4    tss09        4.2        1.5      -17.7       16.5
  244.9688     8.1978      0.792    22.0418    37.3028       23.9       13.3    tss09       17.9        1.8        6.0       13.4
  245.0908    17.6064      0.555    33.1603    41.1084       41.0        1.0    skb81       36.4        1.6        4.6        1.9
  245.1300    49.0314      1.513    76.2550    44.5373       12.6        2.6    tss09       16.5        1.2       -3.9        2.8
  245.2967    37.7678      1.273    60.3703    45.0862        9.2        9.5    tss09       14.0        1.3       -4.8        9.6
  245.5662    30.0294      1.323    49.5983    44.0313       28.3        5.1    tss09       17.5        1.3       10.8        5.3
  245.6354    14.2819      0.778    29.3903    39.3631       33.2        8.4    tss09       29.3        2.3        3.9        8.7
  245.8771    35.9925      0.866    57.9104    44.5196        1.7        5.1    tss09       12.7        1.2      -11.0        5.2
  245.8783    13.1011      0.800    28.1253    38.6673       28.0        4.8    tss09       26.9        2.6        1.1        5.5
  245.9108    12.0183      1.800    26.8877    38.1842      -20.5       15.4    tss09       24.4        2.5      -44.9       15.6
  246.0917    39.4111      1.117    62.7113    44.5139       -5.9       10.4    tss09       17.6        1.3      -23.5       10.5
  246.1033    57.6878      0.789    87.6970    42.0712       16.8        7.2    tss09       -1.4        1.5       18.2        7.4
  246.1371    -6.8303      3.307     7.6106    28.3041      -14.9        2.5    tss09      -39.0        7.2       24.1        7.6
  246.1625    23.7533      0.927    41.3863    42.1025       33.0        3.0    skb81       29.8        1.2        3.2        3.2
  246.3025    29.5553      1.542    49.1123    43.3175       -5.2       10.9    tss09       19.8        1.3      -25.0       11.0
  246.3075    40.9806      1.178    64.9111    44.3609       53.0       12.7    tss09       19.7        1.3       33.3       12.8
  246.3088    26.8406      0.781    45.4801    42.7498       21.9        3.5    tss09       25.2        1.2       -3.3        3.7
  246.4242    12.3744      1.300    27.5669    37.8803       17.6        4.6    tss09       26.9        2.7       -9.3        5.3
  246.4454   -25.4606      0.786   352.1405    16.3187      -18.2        6.7    tss09      -35.3        4.3       17.1        8.0
  246.4812   -31.1358      1.124   347.8266    12.4769      312.0       18.0    bmv88      -26.6        4.8      338.6       18.6
  246.4900    41.5778      2.550    65.7437    44.2185       34.6        2.8    hoe89       20.4        1.2       14.2        3.1
  246.5254   -29.8569      0.815   348.8178    13.3157      -48.0        1.0    bmv88      -31.0        4.6      -17.0        4.8
  246.6421    54.7017      1.100    83.6871    42.5324       -2.8        8.4    tss09        5.9        1.5       -8.7        8.5
  246.8254    49.9197      0.904    77.2409    43.3132       32.3        4.8    tss09       15.9        1.1       16.4        4.9
  246.8454    41.3497      2.568    65.4230    43.9542       23.1       16.0    tss09       20.4        1.2        2.7       16.0
  246.8892    26.1006      1.656    44.6713    42.0709       53.8        5.5    tss09       27.1        1.2       26.7        5.6
  246.8933    20.0133      1.525    36.9154    40.3299       48.5        5.6    tss09       36.6        1.4       11.9        5.8
  247.0213    25.4433      0.997    43.8546    41.7934       34.0        8.7    tss09       28.3        1.2        5.7        8.8
  247.0483    33.5081      1.400    54.6155    43.3088        9.1       12.5    tss09       13.0        1.2       -3.9       12.6
  247.1942   -14.2617      1.025     1.7292    22.9908      -69.3        4.8    tss09     -100.2       10.0       30.9       11.1
  247.2842    74.5164      0.700   107.5052    35.2861        3.7        7.6    tss09      -17.7        1.8       21.4        7.8
  247.6629    63.0286      2.381    94.1253    39.7206        0.2       16.9    tss09        2.0        1.8       -1.8       17.0
  247.6771    23.8106      0.387    41.9693    40.7860       24.3        7.3    tss09       31.8        1.3       -7.5        7.4
  247.7854    20.3797      0.812    37.7234    39.6576       34.6       10.1    tss09       37.7        1.5       -3.1       10.2
  247.8042    43.8114      1.167    68.8016    43.2003       18.1        6.2    tss09       21.7        1.2       -3.6        6.3
  247.8187    49.4611      0.520    76.4998    42.7390      -10.5       13.5    tss09       16.7        1.1      -27.2       13.5
  247.9379    11.9342      1.783    27.8494    36.3529       39.9        2.0    tss09       30.4        2.6        9.5        3.3
  248.2354    -1.4147      0.500    14.0741    29.6216       13.4        8.4    tss09        7.0        2.0        6.4        8.6
  248.6900    19.7844      0.792    37.3580    38.6596       45.3        4.1    tss09       39.4        1.7        5.9        4.4
  248.7942    58.8106      0.985    88.6397    40.4092        4.1        0.9    tss09        0.1        1.6        4.0        1.8
  248.8142    38.1344      1.813    61.0854    42.3367       31.2        0.4    hoe89       18.1        1.3       13.1        1.4
  249.0696    17.5853      1.899    34.8942    37.5606       65.5        5.5    tss09       39.3        1.7       26.2        5.8
  249.1521    26.8025      0.561    46.2265    40.2744       34.0        1.0    skb81       28.6        1.3        5.4        1.7
  249.1587    21.2153      1.798    39.2744    38.7083       54.0       13.1    tss09       39.2        1.7       14.8       13.2
  249.3229    23.7161      0.875    42.4034    39.3137       16.0        4.8    tss09       34.8        1.6      -18.8        5.0
  249.5558    57.3400      0.751    86.6390    40.3609      -35.1        9.9    tss09        3.4        1.7      -38.5       10.0
  249.5662    27.9342      2.176    47.7804    40.1824       20.3       11.0    tss09       27.3        1.3       -7.0       11.1
  249.5804    -3.6681      2.856    12.7518    27.2697       -8.9        8.3    tss09        2.5        3.6      -11.4        9.0
  249.6125    34.5244      0.899    56.3511    41.3330      -19.9       14.5    tss09       15.6        1.5      -35.5       14.6
  249.7354    43.5867      0.339    68.4582    41.8089        7.1       11.1    tss09       21.9        1.1      -14.8       11.2
  249.8158    41.4758      0.690    65.6289    41.7281       -4.8       13.7    tss09       21.4        1.1      -26.2       13.7
  249.8771    12.7953      1.300    29.7859    34.9910       39.2       16.5    tss09       34.9        2.3        4.3       16.7
  249.9158    53.9631      1.977    82.2222    40.8029        4.3        5.6    tss09        9.7        1.4       -5.4        5.8
  249.9367    -9.8667      1.600     7.3069    23.4798     -209.4       10.6    tss09     -114.3        9.5      -95.1       14.2
  249.9571    24.7267      1.586    43.8632    39.0396       61.4       14.4    tss09       33.8        1.6       27.6       14.5
  249.9829    47.0897      0.860    73.1380    41.5215       27.9        6.7    tss09       19.5        1.1        8.4        6.8
  250.0437    -0.1964      0.651    16.3553    28.7346       42.8       15.9    tss09       11.1        1.8       31.7       16.0
  250.1233    39.7794      1.666    63.3762    41.4238       45.0       13.0    skb81       20.2        1.1       24.8       13.1
  250.4129    19.8625      2.100    38.1367    37.1577       34.8       11.8    tss09       42.0        2.0       -7.2       12.0
  250.4450    24.1497      0.765    43.3105    38.4528       39.5        9.9    tss09       35.9        1.6        3.6       10.0
  250.4821    51.2631      2.600    78.6257    40.8363      -13.9       12.5    tss09       14.2        1.1      -28.1       12.6
  250.5087    -6.3567      1.514    10.8255    25.0127       41.3       10.3    tss09      -31.3        7.3       72.6       12.6
  250.5325    68.9444      0.751   100.7060    36.6214      -11.0        4.0    wro93       13.6        2.3      -24.6        4.6
  250.5708    19.0967      1.500    37.2983    36.7580       36.0        5.5    tss09       42.2        2.0       -6.2        5.9
  250.7450    39.8100      0.593    63.4546    40.9489       22.0        0.2    skb81       20.5        1.1        1.5        1.2
  251.2183    18.2214      0.790    36.5461    35.8776       13.2        9.8    tss09       41.6        2.1      -28.4       10.0
  251.4358    37.9239      0.591    61.0351    40.2613       15.7        7.7    tss09       19.3        1.3       -3.6        7.8
  251.4775    11.2311      1.200    28.8633    32.9146       53.0        7.6    tss09       36.6        2.2       16.4        7.9
  251.4938    63.5031      2.379    94.0503    37.9345        3.0       12.7    tss09        9.4        1.7       -6.4       12.8
  251.5188    41.0533      2.810    65.1364    40.4323       21.5       13.9    tss09       21.5        1.1       -0.0       13.9
  251.5200   -22.4669      0.799   357.6110    14.6848      -12.0        3.0    skb81      -20.1        3.8        8.1        4.8
  251.5525    15.6164      2.855    33.7248    34.6203       47.5       15.1    tss09       37.4        2.1       10.1       15.2
  251.8217    45.8525      1.900    71.4408    40.3012       17.5       14.4    tss09       21.1        1.1       -3.6       14.4
  252.1217    41.0681      0.852    65.1886    39.9792      170.0        1.7    mbm11       21.7        1.1      148.3        2.0
  252.5225    41.6756      0.585    66.0007    39.7132       25.2        3.4    tss09       22.1        1.1        3.1        3.6
  252.5950    25.1681      1.500    45.2357    36.8615       34.8        6.1    tss09       38.6        1.8       -3.8        6.4
  252.6117    34.9264      0.191    57.3272    38.9496       17.0        9.5    tss09       18.1        1.5       -1.1        9.6
  253.4054    31.2575      0.652    52.8779    37.6408       27.1       10.2    tss09       23.6        1.8        3.5       10.4
  253.6471     0.2886      2.300    18.9046    25.8903      -10.8       11.4    tss09       15.5        1.9      -26.3       11.6
  253.6746    13.7731      1.740    32.6568    32.0098       11.5        8.4    tss09       35.2        2.1      -23.7        8.7
  253.8992    18.1058      1.811    37.5194    33.4566       20.0        7.5    tss09       41.0        2.5      -21.0        7.9
  253.9313    19.8131      3.262    39.4551    34.0262       48.0       11.7    tss09       44.9        2.4        3.1       11.9
  254.0975    33.0575      0.840    55.2486    37.4195       34.3        9.6    tss09       20.6        1.7       13.7        9.7
  254.2008    60.2047      0.623    89.6273    37.4305       10.9        4.8    mbm11        8.8        1.5        2.1        5.0
  254.2337    -2.1139      2.000    16.9554    24.1591       12.2        1.8    tss09       20.3        2.0       -8.1        2.7
  254.2413    15.7300      1.900    35.0368    32.2716       34.7       16.7    tss09       36.1        2.4       -1.4       16.9
  254.3363    57.0981      1.290    85.7397    37.8573       21.5        0.8     ow95        8.4        1.5       13.1        1.7
  254.4058    45.2372      0.413    70.6568    38.4882       11.8        3.5    tss09       21.9        1.1      -10.1        3.7
  254.5058    34.7244      1.938    57.3894    37.3824       89.3       14.5    tss09       19.8        1.6       69.5       14.6
  254.5112    47.6303      1.622    73.7140    38.4386        4.7        8.4    tss09       19.2        1.0      -14.5        8.5
  254.5375     7.6911      0.621    26.6992    28.6502       14.0        1.9    tss09       24.8        2.5      -10.8        3.1
  254.6392     5.2544      0.879    24.2995    27.4408       -8.4        5.5     ow95       15.3        2.3      -23.7        6.0
  254.6833    -7.6550      3.742    12.1275    20.8396       14.3       15.7    tss09      -14.3        6.3       28.6       16.9
  254.8504    26.4933      0.795    47.5013    35.2728       30.7        3.8    tss09       40.0        1.9       -9.3        4.3
  254.9375     2.2186      2.039    21.4770    25.7276      -19.8       10.3    tss09       14.3        2.2      -34.1       10.5
  254.9408    57.5256      2.174    86.2185    37.4755      -27.4        8.9    tss09        9.0        1.4      -36.4        9.0
  255.1450    17.7903      1.300    37.6790    32.2374       26.0        9.9    tss09       39.0        2.4      -13.0       10.2
  255.5900    15.0350      1.041    34.8736    30.8037      -13.0       18.1    tss09       33.6        2.3      -46.6       18.2
  255.6392    62.7533      2.400    92.5977    36.2824       11.0        4.0   pdb+11       14.8        1.6       -3.8        4.3
  255.7242    17.9786      1.424    38.1221    31.7924       26.1        3.6    tss09       38.9        2.5      -12.8        4.4
  256.0296    29.7831      1.930    51.7184    35.1085       62.0        4.0    skb81       32.8        1.8       29.2        4.4
  256.0908    48.2458      1.100    74.4938    37.3803        7.3       10.5    tss09       18.8        1.0      -11.5       10.5
  256.1721    60.7417      0.372    90.0840    36.3824       -0.5        2.0   gkb+04       12.3        1.4      -12.8        2.5
  256.3550    77.9336      1.600   110.1974    31.9336      -36.3        9.0    tss09      -27.7        1.3       -8.6        9.1
  256.3600    51.1600      0.530    78.1534    37.1719       17.7        8.5    tss09       14.3        1.0        3.4        8.6
  256.5104    39.0608      1.300    63.0523    36.4452       42.9        8.6    tss09       24.0        1.3       18.9        8.7
  256.6529     9.8997      1.800    29.9942    27.7471       13.5       13.7    tss09       34.3        2.4      -20.8       13.9
  256.8238    45.6028      0.646    71.1989    36.8061       21.1        6.2    tss09       22.8        1.1       -1.7        6.3
  256.8271    78.1111      0.700   110.3543    31.7808      -27.5        7.8    tss09      -27.8        1.3        0.3        7.9
  256.9737    18.7775      2.518    39.4954    30.9739       22.0        5.5    tss09       41.4        2.3      -19.4        6.0
  257.4792    22.6156      1.550    43.9126    31.8357       86.3        8.8    tss09       51.5        2.2       34.8        9.1
  257.5717    -3.9306      1.923    17.1275    20.3664       27.2        4.4    tss09       31.9        2.0       -4.7        4.8
  257.9917    39.9625      1.500    64.3428    35.4317      -13.8        9.9    tss09       27.5        1.5      -41.3       10.0
  258.0113    44.2269      0.874    69.5631    35.8767       18.4        8.7    tss09       25.8        1.3       -7.4        8.8
  258.3967    49.2756      1.552    75.8033    35.8749       26.7       12.2    tss09       16.8        1.0        9.9       12.2
  258.6250    61.9628      0.910    91.3631    35.0426       25.7        4.7    tss09       17.2        1.5        8.5        4.9
  258.8483    50.2206      1.129    76.9743    35.6015       19.0        4.9    tss09       15.0        1.0        4.0        5.0
  259.0467    21.8706      0.358    43.6484    30.2205       24.4        4.3    tss09       52.6        2.1      -28.2        4.8
  259.0583    68.6108      0.777    99.2714    33.7497       -4.2        5.8    tss09       21.9        2.0      -26.1        6.1
  259.1104    -4.8700      1.026    17.1053    18.5675       70.4       14.4    tss09       35.9        2.0       34.5       14.5
  259.2446    24.1094      0.564    46.1745    30.7757       76.2        9.1    tss09       57.2        2.1       19.0        9.3
  259.3687    39.0894      1.700    63.4791    34.2536       23.5       17.5    tss09       30.8        1.6       -7.3       17.6
  259.7583   -14.3386      0.640     9.0946    13.0257      -53.9       10.1    tss09       11.0        3.4      -64.9       10.7
  259.9675    60.2431      1.500    89.1936    34.5889      -12.6       15.4    tss09       16.8        1.3      -29.4       15.5
  260.0442    23.5922      1.852    45.8767    29.9176       59.0        8.2    tss09       59.6        2.2       -0.6        8.5
  260.4500    36.4331      0.935    60.5226    32.9408        8.3        6.8    tss09       33.9        1.7      -25.6        7.0
  260.5146    -5.0569      0.261    17.6847    17.2683       55.1       14.9    tss09       37.3        2.3       17.8       15.1
  260.6529    58.9394      1.981    87.5847    34.3435       17.2        7.5    tss09       16.4        1.3        0.8        7.6
  260.6754    28.2500      0.946    51.2207    30.7868       69.5       10.7    tss09       52.6        1.8       16.9       10.8
  260.6858    10.2267      0.732    32.2184    24.3000       63.7        6.4    tss09       42.6        3.3       21.1        7.2
  260.7204    24.9761      2.253    47.6153    29.7731       45.8        2.6    tss09       62.7        2.1      -16.9        3.4
  261.0092    63.1042      1.500    92.5771    33.8143       47.0       11.0   pdb+11       21.9        1.5       25.1       11.1
  261.0592    33.0511      0.548    56.7445    31.7169       39.5       10.7    tss09       40.3        1.7       -0.8       10.8
  261.0796    50.9611      1.079    77.9231    34.2054       10.0        4.0    skb81       14.5        1.1       -4.5        4.2
  261.1954   -14.7331      0.899     9.5219    11.6414       -5.5       15.4    tss09       11.2        4.1      -16.7       15.9
  261.6358    39.9506      0.660    64.8400    32.6690       73.9        3.0    tss09       35.2        1.6       38.7        3.4
  261.7225    27.2878      0.535    50.4656    29.6213       45.4        9.6    tss09       59.7        1.9      -14.3        9.8
  261.8650    45.5111      0.714    71.4323    33.2808       29.7        2.6    tss09       26.7        1.3        3.0        2.9
  261.8850    58.7761      0.844    87.3466    33.7160       46.4        4.5    tss09       18.0        1.3       28.4        4.7
  261.8917    28.6964      1.500    52.0681    29.8882       54.1       12.1    tss09       55.2        1.7       -1.1       12.2
  261.9579    34.3775      2.424    58.4623    31.3004       38.4       11.0    tss09       40.0        1.7       -1.6       11.1
  262.0292    12.2611      0.583    34.8480    23.9600      102.2       12.4    tss09       49.4        3.3       52.8       12.8
  262.2192    56.6953      1.767    84.8416    33.5975        6.5        9.7    tss09       16.3        1.4       -9.8        9.8
  262.4825    53.1653      1.052    80.6093    33.4176        9.1       11.8    tss09       14.1        1.3       -5.0       11.9
  262.5667    35.2103      0.580    59.5432    31.0043       76.5       10.3    tss09       39.9        1.6       36.6       10.4
  262.6458     0.4108      1.335    23.7806    18.1058       30.9        6.6    tss09       35.1        1.8       -4.2        6.8
  263.2613   -13.0803      0.902    12.0324    10.8116      -51.0        1.0    bmv88       28.8        5.8      -79.8        5.9
  263.5854    38.9644      0.976    64.0249    31.0081       67.0        8.0    pus01       38.8        1.6       28.2        8.2
  263.6775    16.0092      1.296    39.3074    24.0064       85.0        5.0    tss09       58.2        3.0       26.8        5.8
  263.7846    -9.2769      0.317    15.6304    12.3299       55.0        1.0    skb81       57.8        6.2       -2.8        6.3
  263.9500    36.2794      0.803    61.0490    30.1540       63.3        8.7    tss09       41.2        1.6       22.1        8.8
  264.2133    69.1458      0.400    99.5405    31.8306       29.8       12.9    tss09       19.5        2.1       10.3       13.1
  264.5158    62.1817      1.440    91.3372    32.2760       36.2        3.3    tss09       22.9        1.3       13.3        3.6
  265.0267    45.1142      2.788    71.3094    31.0248       17.5        7.5    tss09       30.0        1.4      -12.5        7.6
  265.0842    35.0133      3.240    59.8879    28.9572       34.8        9.0    tss09       44.0        1.7       -9.2        9.2
  265.1542    52.1956      1.379    79.5639    31.7480       -4.6        0.4    hoe89       16.5        1.3      -21.1        1.4
  265.5213    19.0767      1.600    43.1400    23.5589       46.9        1.8    tss09       72.7        2.6      -25.8        3.2
  265.9850    27.8806      0.372    52.4109    26.2052       89.2        1.4    tss09       74.8        2.1       14.4        2.5
  265.9950    -3.8347      1.057    21.5908    13.1276      301.0        6.0    skb81       56.3        6.2      244.7        8.6
  266.2692    22.8800      1.884    47.2936    24.2934      158.7       11.7    tss09       87.5        2.2       71.2       11.9
  266.3967    17.3339      1.702    41.7374    22.1243       55.1        4.9    tss09       74.2        2.8      -19.1        5.6
  266.4829    18.2472      1.200    42.6820    22.4012      103.7       15.3    tss09       76.6        2.7       27.1       15.5
  266.5275    64.3639      1.226    93.8626    31.2904       65.4        4.0   gkb+04       25.6        1.3       39.8        4.2
  266.5583    62.4483      3.889    91.6208    31.3202       28.4        0.5     ow95       24.5        1.3        3.9        1.4
  266.8075    65.5431      1.516    95.2352    31.1281       26.4       14.3    tss09       25.9        1.4        0.5       14.4
  267.0242    34.0672      2.763    59.3240    27.1680       51.7        9.0    tss09       53.0        2.5       -1.3        9.3
  267.4087    47.3342      1.700    74.1437    29.7345       24.9       11.0    tss09       26.3        1.3       -1.4       11.1
  267.7629    17.6589      2.300    42.6051    21.0507       68.9       10.0    tss09       82.6        2.6      -13.7       10.3
  267.7729    26.9842      0.145    52.0390    24.4139      113.7       11.3    tss09       86.0        2.1       27.7       11.5
  267.8867     9.6503      0.320    34.9195    17.6452       94.0        6.0    pus01       72.7        3.1       21.3        6.7
  268.0512    43.6894      0.300    70.1245    28.6495       24.9        2.9    tss09       36.3        1.6      -11.4        3.3
  268.1917    17.5725      0.507    42.6910    20.6408       85.8        9.1    tss09       85.1        2.6        0.7        9.5
  268.2767    67.7822      1.130    97.8118    30.4549       23.6        8.3    tss09       22.8        1.6        0.8        8.5
  268.3442    44.1625      0.871    70.7000    28.5354       71.8        5.0    tss09       35.2        1.6       36.6        5.3
  268.4267    28.8014      1.118    54.1329    24.4605      107.7       13.0    tss09       81.3        2.3       26.4       13.2
  268.5567    35.6803      2.207    61.4448    26.3948       34.7       14.9    tss09       59.5        3.3      -24.8       15.3
  268.8979    20.3992      1.420    45.7583    21.1124       55.8        7.2    tss09       96.2        2.3      -40.4        7.6
  269.2525    62.6489      1.090    91.8647    30.0798       43.6        8.7    tss09       26.1        1.3       17.5        8.8
  269.4367    67.6867      1.310    97.6856    30.0185       44.6       15.5    tss09       22.1        1.6       22.5       15.6
  269.7392    63.1300      1.190    92.4272    29.8718        8.1        9.9    tss09       26.0        1.4      -17.9       10.0
  269.7513    23.7300      1.721    49.3954    21.6094      146.6        4.6    tss09      101.0        2.2       45.6        5.1
  269.7779     8.3203      1.800    34.5168    15.3849       76.5        3.8    tss09       80.0        4.4       -3.5        5.8
  269.8963     1.1161      1.300    27.9500    12.0340       99.5       11.8    tss09       66.9        5.1       32.6       12.8
  270.1900    78.4678      0.680   110.0376    29.0651      -61.0        4.0    wro93      -28.8        1.7      -32.2        4.3
  270.3108    69.0456      1.271    99.2443    29.6684       30.3        3.0   gkb+04       16.2        1.9       14.1        3.5
  270.3850    44.0725      0.663    70.9427    27.0833       91.0        9.0   bbp+11       36.5        1.7       54.5        9.2
  270.6775   -39.6689      0.296   352.4510    -8.4251       90.5        2.2    tss09       72.0       32.3       18.5       32.4
  271.0667     1.0258      1.522    28.4195    10.9542     -102.0       19.0    bmv88       80.7        6.6     -182.7       20.1
  271.1771    17.9331      0.435    44.2327    18.1711      124.5        7.6    tss09      105.2        2.4       19.3        8.0
  271.9167    78.0839      0.900   109.5620    28.7535      -43.5       10.2    tss09      -29.6        1.7      -13.9       10.3
  272.3000    27.9700      1.760    54.5235    20.9716      142.4        2.1    tss09      102.7        2.6       39.7        3.3
  272.4388    18.8178      0.928    45.5857    17.4248      112.8       17.9    tss09      112.5        2.2        0.3       18.0
  273.1850    68.7933      1.030    98.9608    28.6336      -15.4       11.9    tss09       15.0        1.9      -30.4       12.0
  273.2400    56.0636      2.968    84.5875    27.4734        2.3       12.1    tss09       25.6        1.6      -23.3       12.2
  273.3108    43.0711      1.090    70.4194    24.7868       31.7        1.8    tss09       39.5        2.1       -7.8        2.7
  273.3163     4.6589      1.083    32.7535    10.6088     -699.0        2.0    bmv88      108.4        6.9     -807.4        7.2
  273.5942    41.2183      1.564    68.5175    24.0948      270.4        9.8    tss09       52.1        2.8      218.3       10.2
  273.8117    16.3961      0.742    43.8314    15.2470       88.5       14.6    tss09      114.2        2.4      -25.7       14.8
  273.8163    21.7997      1.600    48.9915    17.4108      130.9        7.3    tss09      112.8        2.5       18.1        7.7
  274.5817    47.6122      2.230    75.5151    25.0349       21.2        4.0    tss09       24.8        1.3       -3.6        4.2
  275.1754    35.6778      0.971    63.1855    21.2604       79.1        1.7    tss09      107.5        3.9      -28.4        4.3
  275.2042    40.8608      0.733    68.5157    22.8289       98.3       12.1    tss09       53.9        3.1       44.4       12.5
  275.3067    22.8542      0.628    50.5690    16.5526      153.0        2.2    tss09      111.1        2.7       41.9        3.5
  275.3367    39.7125      0.798    67.3591    22.3942      116.5        6.9    tss09       65.8        3.5       50.7        7.7
  275.4975    68.3119      1.692    98.4633    27.7652        5.4       10.1    tss09       15.5        1.8      -10.1       10.3
  276.0117    10.7400      1.364    39.5070    10.9079      -29.3       10.2    tss09      122.4        5.6     -151.7       11.6
  276.0292    56.8506      0.663    85.7390    26.0816      227.0       18.0   bbp+11       23.9        1.7      203.1       18.1
  276.6567    67.1122      0.287    97.1580    27.2248       -5.1       16.6    tss09       17.3        1.7      -22.4       16.7
  276.7496    34.5203      1.814    62.4775    19.6609      106.8        2.0    tss09      113.6        4.1       -6.8        4.6
  277.3825    48.7461      0.692    77.2252    23.5044       15.0        3.0    skb81       19.1        1.3       -4.1        3.3
  277.5246     6.3211      0.750    36.1620     7.6112      158.9        8.9    tss09      149.8        9.3        9.1       12.9
  278.1696    40.6867      1.100    69.0731    20.6369       21.3        7.2    tss09       48.2        3.0      -26.9        7.8
  278.4162   -21.0611      2.507    12.1657    -5.7116      -12.2        2.9    tss09       44.5       23.2      -56.7       23.4
  278.5504    20.8614      1.034    49.9340    12.9950       74.8       15.6    tss09      123.2        4.6      -48.4       16.3
  278.8317    61.3278      2.274    90.9167    25.4716       40.6        2.9    tss09       21.6        1.9       19.0        3.4
  278.9158    59.6642      0.668    89.1184    25.1168      -11.7        7.7    tss09       21.1        1.9      -32.8        7.9
  279.6192   -34.4622      2.780     0.4103   -12.5063       -6.6        8.8    tss09        6.7        3.9      -13.3        9.6
  280.1871    40.7103      1.141    69.6305    19.1998       26.9        5.7    tss09       41.3        2.9      -14.4        6.4
  280.6400    68.1572      0.475    98.5302    25.8535       12.8        4.2    tss09       15.7        1.8       -2.9        4.6
  281.3504    35.8039      1.210    65.1503    16.6046       53.1       10.4    tss09       73.3        3.9      -20.2       11.1
  282.3167    67.0950      0.657    97.4914    25.0438    -5359.0       57.0   bbp+11       17.8        1.8    -5376.8       57.0
  282.3342    30.4039      0.672    60.3195    13.7572      107.0        8.5    tss09       87.0        3.9       20.0        9.4
  283.7383    73.8556      0.460   104.9546    25.7348       -6.8        1.7    tss09      -22.2        2.7       15.4        3.2
  283.7550    78.6617      1.800   110.2563    26.3817      -13.2       14.0    tss09      -24.3        2.2       11.1       14.2
  284.3712    63.0917      1.700    93.4150    23.3277        2.7        8.5    tss09       20.5        1.9      -17.8        8.7
  284.6125    56.7658      1.578    86.8622    21.4987      -26.0        2.6    tss09       11.8        1.8      -37.8        3.2
  285.7333    31.9953      0.635    63.0291    11.7569      169.0        1.0    skb81       71.6        4.1       97.4        4.2
  287.7900   -20.1153      1.119    16.8744   -13.2172      -73.3        1.8    tss09      -28.4        3.4      -44.9        3.8
  287.9750   -21.0456      1.420    16.0753   -13.7573      -48.9        2.3    tss09      -29.4        3.4      -19.5        4.1
  288.1046    37.6769      1.104    69.1375    12.3749       37.6        4.2    tss09       34.5        3.1        3.1        5.2
  288.1667   -80.1683      1.756   313.9933   -27.6031       18.1        0.1   obr+12       13.2       41.1        4.9       41.1
  289.6900    49.6322      0.926    80.8912    16.1921       -0.1        9.0    tss09       -8.7        2.1        8.6        9.2
  290.8633    47.9047      1.520    79.5716    14.7903      -24.1        5.2    tss09      -17.9        2.6       -6.2        5.8
  290.8850   -21.0758      0.874    17.1788   -16.2552       35.9        1.9    tss09      -24.2        2.7       60.1        3.3
  291.2125   -29.2417      0.352     9.3440   -19.6066      207.8       11.7   lgb+11      -24.2        2.7      232.0       12.0
  291.5263    50.8825      1.098    82.5703    15.6146        7.5        2.1    tss09       -5.6        2.2       13.1        3.0
  292.5258   -60.9358      3.254   335.8154   -28.1096       50.0        4.0    skb81       11.9       22.2       38.1       22.6
  292.8188    47.7281      1.755    79.9779    13.5253      -44.4        9.1    tss09      -25.5        5.5      -18.9       10.6
  294.0142    71.5256      1.864   103.3108    22.2052      -34.9       11.4    tss09        2.0        2.8      -36.9       11.7
  294.1154    36.7092      2.300    70.4332     7.6603        1.1        7.6    tss09       17.3        6.9      -16.2       10.2
  294.3175   -39.9669      0.965   359.1629   -25.3660        8.7        5.9    tss09        5.1        3.2        3.6        6.7
  294.6558    63.0081      1.000    94.9257    18.8890       45.4        9.9    tss09       31.9        1.8       13.5       10.1
  294.8608   -15.4286      1.657    24.1673   -17.4395     4437.0       94.0   bbp+11      -49.6        3.8     4486.6       94.1
  294.9883   -10.0450      3.787    29.3125   -15.2875      -85.3        6.6    tss09      -78.7        4.0       -6.6        7.7
  297.9479    -5.1619      1.083    35.2034   -15.7689      -28.4       16.5    tss09      -49.9        3.5       21.5       16.9
  298.1492    49.9706      0.466    83.6621    11.4320      -16.2        6.4    tss09       -4.6        8.1      -11.6       10.3
  298.6712   -11.3897      0.683    29.6578   -19.1338      -75.2        4.9    tss09      -65.3        2.7       -9.9        5.6
  298.7979    13.9711      0.743    52.7559    -7.3006      -64.7       15.6    tss09      -76.6        6.4       11.9       16.9
  298.9279    51.5303      1.223    85.2985    11.7570       13.2        5.2    tss09       11.6        5.8        1.6        7.8
  299.0462    -7.6153      1.338    33.4165   -17.8388      -15.3        6.1    tss09      -53.9        3.2       38.6        6.9
  299.4992   -38.7517      0.630     1.5790   -28.9581       -5.2        5.3    tss09      -11.7        4.4        6.5        6.9
  300.1754   -13.4258      0.222    28.3368   -21.3172      -93.8        3.1    tss09      -59.7        2.8      -34.1        4.2
  301.3217   -18.3675      0.868    23.8809   -24.2782       -0.6        6.3    tss09      -41.3        2.3       40.7        6.7
  301.4858   -23.1742      0.833    18.9850   -26.1526      -30.9        5.1    tss09      -29.0        1.7       -1.9        5.4
  301.5350    -2.3931      1.457    39.4844   -17.6843      -45.0       10.2    tss09      -46.2        3.4        1.2       10.8
  301.5742    64.4125      1.574    97.6455    16.7344       33.7        8.3    tss09       30.2        1.7        3.5        8.5
  301.8000     6.6119      2.864    47.8034   -13.5594     -167.7        5.3    tss09      -85.9        3.7      -81.8        6.5
  301.8692    66.1231      1.325    99.2833    17.4347       41.3        6.9    tss09       26.2        1.8       15.1        7.1
  301.9375    40.4967      1.736    76.8196     4.2959     -137.0        4.0   ccsk92       59.2       38.7     -196.2       38.9
  302.1017    -4.3081      0.589    37.9698   -19.0704      -47.0        2.3    tss09      -45.6        3.3       -1.4        4.1
  302.8150   -15.7778      1.180    27.1097   -24.6003     3309.0       52.0   bbp+11      -42.9        2.6     3351.9       52.1
  303.9808    65.9147      2.845    99.5286    16.5832      -43.0        1.9   sod+98       25.1        1.8      -68.1        2.6
  304.3042    74.6800      2.191   107.6882    20.7206      -36.4        4.3    tss09      -12.8        2.1      -23.6        4.8
  304.8617    60.4528      1.400    94.8925    13.4300       46.4        9.5    tss09       26.7        2.3       19.7        9.8
  305.0792    67.7853      2.571   101.4448    17.1511       10.1        5.1    tss09       18.5        1.8       -8.4        5.4
  305.5350    10.0200      0.469    52.7782   -14.9829     -117.0        3.0    skb81      -91.5        3.3      -25.5        4.5
  306.0946     0.4647      1.100    44.4412   -20.3280      -92.7        9.9    tss09      -59.7        3.9      -33.0       10.6
  306.1483   -32.8933      1.465     9.6449   -32.8946      -16.8       11.7    tss09      -15.3        2.4       -1.5       11.9
  306.2900     3.2792      2.210    47.1398   -19.1007     -128.5        7.9    tss09      -68.9        4.1      -59.6        8.9
  306.4192    -7.5981      1.388    36.8972   -24.3871      -40.8        1.2    tss09      -36.0        2.8       -4.8        3.1
  306.5908     7.0531      1.200    50.7153   -17.4261      -63.3        9.5    tss09      -75.9        3.9       12.6       10.3
  306.7683   -21.6053      0.459    22.5393   -30.2155      -14.4        1.2    tss09      -26.6        1.6       12.2        2.0
  306.9975   -21.6825      2.630    22.5380   -30.4420      -35.5       16.0    tss09      -26.2        1.6       -9.3       16.1
  307.0308   -15.3564      1.500    29.3128   -28.1749      -60.0        4.0    skb81      -26.2        1.6      -33.8        4.3
  307.0379   -20.4772      1.400    23.8647   -30.0666       -2.7       10.2    tss09      -26.5        1.6       23.8       10.3
  307.7221   -13.5003      2.400    31.5457   -28.0538       -6.5        5.6    tss09      -25.7        1.7       19.2        5.8
  307.9496    54.9175      1.256    91.1293     8.9884       14.2        2.5    tss09      -13.3        9.4       27.5        9.7
  307.9796    12.3283      1.215    56.1330   -15.7681     -157.7       12.5    tss09     -103.2        3.5      -54.5       13.0
  308.6375     4.5558      1.800    49.5769   -20.4629      -65.3       13.5    tss09      -50.8        4.7      -14.5       14.3
  308.6550    11.9089      0.607    56.1442   -16.5503     -125.4        3.3    tss09      -97.3        3.3      -28.1        4.7
  309.1696    -6.4844      1.636    39.3572   -26.3236      -32.5        8.2    tss09      -31.2        2.9       -1.3        8.7
  309.6554    51.3206      1.687    88.8092     6.0398     -258.0        1.0    skb81      -98.3       21.7     -159.7       21.7
  310.0362   -23.2747      1.150    21.8303   -33.6135      -13.8        6.9    tss09      -18.2        1.5        4.4        7.1
  310.0367   -25.1297      1.574    19.6988   -34.1709      -78.5        8.0    tss09      -14.2        1.6      -64.3        8.2
  310.1154   -17.1175      2.100    28.7328   -31.5835      -19.0       10.3    tss09      -22.1        1.3        3.1       10.4
  310.3504    18.9172      3.056    63.0933   -13.9341     -109.9        3.1    tss09     -114.1        3.7        4.2        4.8
  310.7262   -22.9331      2.120    22.4589   -34.1106      -26.4       10.1    tss09      -16.6        1.4       -9.8       10.2
  310.7588    -7.0797      1.300    39.5686   -27.9997      -54.0       10.0    tss09      -30.8        2.7      -23.2       10.4
  310.8125    -0.6769      1.700    45.8883   -24.9949      -34.0       12.7    tss09      -31.2        4.4       -2.8       13.4
  310.9004    15.9092      2.000    60.8681   -16.1032      -83.1       16.5    tss09     -100.0        3.4       16.9       16.8
  312.0071     4.8906      1.200    51.7862   -23.1430       27.7       14.4    tss09      -18.8        5.2       46.5       15.3
  312.6029   -26.4717      1.633    18.9021   -36.7627       10.0        9.9    tss09       -5.0        1.7       15.0       10.1
  312.7133    31.4575      3.198    74.5850    -8.0450      322.5       14.2    tss09     -128.7        7.7      451.2       16.1
  312.8571    16.8814      0.529    62.8349   -17.0600      -49.8        4.9    tss09      -87.0        2.8       37.2        5.6
  312.8979    17.7269      0.195    63.5702   -16.5899      -43.0        4.3    tss09      -89.2        2.9       46.2        5.2
  313.0713   -34.3536      1.610     9.2578   -38.8317       11.5        9.0    tss09        9.7        2.0        1.8        9.2
  313.6229    24.1261      1.377    69.2589   -13.2428     -147.1       16.2    tss09     -133.6        4.3      -13.5       16.8
  313.8388    15.8008      1.112    62.5076   -18.4593      -69.0        7.0    tss09      -80.2        2.6       11.2        7.5
  313.9117    61.3669      0.864    98.2637    10.3833       45.7        4.8    tss09        5.9        6.1       39.8        7.8
  313.9592    -4.2797      1.176    44.0920   -29.5018       21.6        3.0    tss09      -16.2        3.1       37.8        4.3
  314.0679   -47.2467      1.489   352.5904   -40.3812       40.0        3.0    skb81        9.1        4.4       30.9        5.3
  314.4233   -37.5675      1.071     5.3081   -40.3362       13.6       10.3    tss09       17.3        1.9       -3.7       10.5
  315.2567   -29.5578      1.492    15.7916   -39.7712      -15.3        6.6    tss09        3.7        1.8      -19.0        6.8
  315.4117     3.6919      1.015    52.6906   -26.6487      -11.0       21.0    skb81       13.6        4.6      -24.6       21.5
  315.4996    -6.1181      1.200    43.0680   -31.7280      -50.2       13.9    tss09      -16.1        2.9      -34.1       14.2
  315.7467     4.1650      1.500    53.3383   -26.6704       59.2        8.1    tss09       13.4        4.4       45.8        9.2
  316.4317    29.3481      1.347    75.0216   -11.8590      -86.7       18.3    tss09     -117.6        5.0       30.9       19.0
  316.9071    17.1897      1.900    65.5675   -19.9543      -63.3        9.4    tss09      -74.1        2.6       10.8        9.8
  317.1708    14.5075      2.017    63.4721   -21.8053      -36.0        8.4    tss09      -65.3        2.5       29.3        8.8
  317.3304    80.3531      0.524   114.3978    21.4152        9.9        8.2    tss09        0.3        1.4        9.6        8.3
  317.5038   -10.3492      2.500    39.6350   -35.4242      -29.6        4.1    tss09      -14.4        1.7      -15.2        4.4
  317.5942    -1.4494      0.700    49.0377   -31.2295       21.8       18.7    tss09        0.8        2.7       21.0       18.9
  318.1963    -1.5681      0.772    49.2851   -31.8055      -18.4        7.9    tss09        1.1        2.5      -19.5        8.3
  318.3450   -15.8150      1.638    33.8188   -38.4147       -3.6        0.7    tss09      -11.0        1.5        7.4        1.7
  318.6671   -25.6972      0.602    21.6701   -41.8301      -19.6        2.4    tss09       -5.6        1.7      -14.0        3.0
  318.7358    17.4889      0.878    66.9855   -21.1263      -45.4       15.7    tss09      -69.9        2.9       24.5       16.0
  318.7429    28.5492      2.345    75.7783   -13.9046     -194.8       12.8    tss09      -98.8        4.6      -96.0       13.6
  318.8267   -14.2786      1.700    35.8537   -38.2449       17.4       16.4    tss09       -9.5        1.6       26.9       16.5
  318.8725    29.5608      1.514    76.6281   -13.3096     -132.9        4.4    tss09      -94.7        4.8      -38.2        6.5
  319.0804     5.1239      1.001    56.3400   -28.8860      100.8       11.7    tss09        9.9        3.1       90.9       12.1
  319.1525     5.6047      2.220    56.8362   -28.6688       33.9        6.6    tss09        7.5        3.0       26.4        7.3
  319.3367     5.0511      1.794    56.4390   -29.1369       46.6        7.6    tss09        9.4        3.1       37.2        8.2
  319.5437   -30.3197      0.980    15.7430   -43.5631       28.0        2.0    skb81        2.7        1.8       25.3        2.7
  319.6750    -3.1694      0.185    48.5611   -33.8977      -15.9        2.9    tss09       -0.4        2.3      -15.5        3.7
  319.9162   -11.1042      1.844    40.0815   -37.8859      -65.4       14.4    tss09       -6.1        1.7      -59.3       14.5
  320.1112     4.8019      3.152    56.7144   -29.9117       -2.3       14.4    tss09        7.3        2.8       -9.6       14.7
  320.1263   -13.5622      1.000    37.3452   -39.1102      -33.2        8.5    tss09       -5.3        1.6      -27.9        8.6
  320.1717     5.5625      0.535    57.4686   -29.5204       -1.4       11.3    tss09        5.5        2.7       -6.9       11.6
  320.2525    19.0244      2.180    69.2400   -21.2423     -171.0        1.9    tss09      -75.0        3.4      -96.0        3.9
  320.6929    17.0772      1.785    67.9355   -22.8250     -124.0        4.0    skb81      -64.0        3.1      -60.0        5.0
  320.8054    10.1317      0.932    62.0600   -27.2918       -8.0        1.4    tss09      -19.2        2.6       11.2        3.0
  320.8175    15.8017      0.767    66.9576   -23.7385      -33.4        2.9    tss09      -55.5        2.9       22.1        4.1
  320.9354     5.5894      1.941    58.0055   -30.1217        3.0        3.8    tss09        2.5        2.5        0.5        4.5
  321.2362     7.9558      0.854    60.3958   -28.9536      -29.0       12.3    tss09       -6.8        2.6      -22.2       12.6
  321.4671   -23.6364      1.774    25.2810   -43.7543      -10.7        2.2    tss09       -8.3        1.5       -2.4        2.7
  322.1687    10.3894      2.900    63.2268   -28.1862       12.5        7.5    tss09      -19.2        2.3       31.7        7.8
  322.5196    -1.0456      0.704    52.5749   -35.1868       19.5        3.0    tss09        3.3        2.1       16.2        3.7
  322.5675     8.7319      1.700    62.0217   -29.5233        8.0       15.9    tss09      -10.9        2.4       18.9       16.1
  322.8404     9.2094      0.986    62.6441   -29.4391      -78.2       10.6    tss09      -13.5        2.2      -64.7       10.8
  322.8967   -12.1181      0.501    40.5378   -40.9562       -1.0        1.0    skb81        2.2        1.4       -3.2        1.7
  323.1183    16.8389      0.400    69.4004   -24.7334      -40.6       12.6    tss09      -52.2        3.0       11.6       12.9
  323.3254    -6.2944      1.600    47.5031   -38.6169      -17.0        3.2    tss09       -2.4        1.9      -14.6        3.7
  323.3917    82.6517      2.350   116.9040    22.2261      -10.6        2.2    tss09       -0.7        1.3       -9.9        2.6
  323.5429    -1.8881      0.374    52.3897   -36.5036       46.0        7.0    pus01        3.4        2.1       42.6        7.3
  323.5500    -4.3194      4.334    49.8108   -37.8026       -7.4        6.4    tss09       -1.0        2.0       -6.4        6.7
  323.9688     1.3042      0.781    55.9478   -35.0741        4.2        3.0    tss09        5.5        1.9       -1.3        3.6
  324.0929    -6.7311      0.942    47.5050   -39.4956        1.1        8.7    tss09       -3.5        1.9        4.6        8.9
  324.1604     0.6983      1.940    55.4725   -35.5775      348.9       25.5   sod+98        6.0        2.0      342.9       25.6
  324.1896    -4.1686      1.000    50.3972   -38.2677      -40.1       18.4    tss09       -1.2        2.0      -38.9       18.5
  324.2750    23.9506      0.604    75.8356   -20.6674      -72.6        7.1    tss09      -67.1        2.7       -5.5        7.6
  324.3829    28.5083      1.400    79.3130   -17.5071       58.4       10.0    tss09      -76.7        3.3      135.1       10.5
  324.4217     8.6058      2.100    63.2303   -31.0354      -28.4        7.5    tss09      -11.2        2.2      -17.2        7.8
  324.5625     6.9811      1.700    61.8427   -32.1590      -33.4       11.0    tss09       -5.4        2.1      -28.0       11.2
  324.7554    14.3933      2.427    68.5313   -27.5366      -23.9        4.0     ow95      -34.8        2.3       10.9        4.6
  324.8050   -24.9042      0.940    24.6394   -47.0197       11.2        2.7    tss09       -3.0        1.7       14.2        3.2
  325.4683   -37.4867      0.425     6.0012   -49.0771       25.1        5.9    tss09       12.2        1.8       12.9        6.2
  325.5946    26.4839      0.800    78.6390   -19.7083      -64.8        8.5    tss09      -71.3        2.7        6.5        8.9
  325.6533    -4.6286      0.344    50.8823   -39.7508      -33.5        4.9    tss09       -4.4        2.2      -29.1        5.4
  325.7304    10.5228      1.280    65.9100   -30.8001      -29.1        7.6    tss09      -18.2        2.1      -10.9        7.9
  325.8979    17.7303      0.211    72.1154   -26.0842     -786.0       30.0   bbp+11      -42.7        2.5     -743.3       30.1
  325.9042    -1.3786      1.600    54.5637   -38.1901       56.4       16.4    tss09        4.6        2.0       51.8       16.5
  325.9754     5.8497      2.200    61.8241   -33.9621        9.9       12.4    tss09       -2.5        1.9       12.4       12.6
  326.5958   -15.4289      0.698    38.4352   -45.5959       60.5       12.3    tss09        9.4        1.3       51.1       12.4
  326.7633   -17.6697      0.684    35.5296   -46.5897       27.8        5.1    tss09       10.3        1.2       17.5        5.2
  326.7921     9.4964      1.113    65.7956   -32.2620      -85.3       12.4    tss09      -14.0        2.0      -71.3       12.6
  326.9800     8.5031      2.601    65.0421   -33.0486      -24.2        2.9    tss09      -10.7        2.0      -13.5        3.5
  327.0225     6.9608      0.999    63.6559   -34.0714       20.5        0.6     ow95       -5.8        1.9       26.3        2.0
  327.1533   -17.3956      2.130    36.0987   -46.8370        2.5        2.1    tss09       10.8        1.2       -8.3        2.4
  327.3692   -13.0739      1.800    41.9343   -45.3068       -1.0        1.0    skb81        8.4        1.4       -9.4        1.7
  327.3967     7.9403      0.520    64.8477   -33.7271      -11.4        1.8    tss09       -9.1        1.8       -2.3        2.6
  327.5104    74.0764      2.000   111.2474    15.4790       10.0       18.3    tss09        0.2        1.9        9.8       18.4
  327.6950    17.9158      2.100    73.5985   -27.1814      -40.5       18.2    tss09      -38.1        2.3       -2.4       18.3
  327.7208   -28.2117      0.864    20.5358   -50.2437        9.6        4.4    tss09        3.3        1.7        6.3        4.7
  327.7742    12.4808      2.500    69.1660   -30.9965      -17.6        4.6    tss09      -23.6        1.8        6.0        4.9
  327.8375    -4.0908      1.000    53.0169   -41.3000       28.8       14.2    tss09       -7.4        2.3       36.2       14.4
  327.8413   -27.7064      1.485    21.3428   -50.2631       -5.6        8.0    tss09        3.1        1.8       -8.7        8.2
  327.9408    21.5036      1.538    76.5793   -24.7840      -37.0        1.0    skb81      -48.9        2.8       11.9        2.9
  327.9625   -19.7683      0.424    33.1875   -48.3756       76.1        6.3    tss09       11.0        1.2       65.1        6.4
  327.9812   -30.4647      2.345    17.0773   -50.7845       -4.9        3.2    tss09        6.5        1.7      -11.4        3.6
  328.0754    21.6019      1.200    76.7538   -24.7995      -33.6        7.4    tss09      -48.5        2.8       14.9        7.9
  328.0854    29.5939      0.500    82.5862   -18.9163     -165.7       11.5    tss09     -101.1        3.2      -64.6       11.9
  328.3521     5.6053      1.980    63.4085   -35.9537      -30.0        3.0    skb81       -4.6        1.9      -25.4        3.5
  328.7767    22.8394      1.400    78.2061   -24.3428      -55.0        1.8    tss09      -54.9        2.8       -0.1        3.3
  329.2392   -18.2297      0.668    35.9998   -48.9899       12.0        5.0    skb81       13.6        1.2       -1.6        5.1
  329.3033    10.2403      0.761    68.4168   -33.6169      -22.6       13.9    tss09      -16.9        1.7       -5.7       14.0
  329.4071   -32.3231      1.812    14.2829   -52.1651       19.7       10.4    tss09       10.8        1.4        8.9       10.5
  329.4300     6.8228      0.625    65.4122   -35.9855        3.3       15.0    tss09      -10.2        1.8       13.5       15.1
  329.5258   -15.0192      0.672    40.6396   -48.0220       19.0        4.0    pus01       12.1        1.4        6.9        4.2
  329.6746    29.9856      1.759    83.9620   -19.5228     -197.9       10.4    tss09     -110.1        2.8      -87.8       10.8
  329.7992   -27.7328      0.918    21.7679   -51.9759       24.0        4.8    tss09        5.2        1.6       18.8        5.1
  330.3192    10.3964      1.729    69.3750   -34.2423      -95.2        9.7    tss09      -18.3        1.7      -76.9        9.8
  330.4312    50.8158      1.899    97.6498    -3.5323     -244.4        7.1    tss09      -63.8       16.2     -180.6       17.7
  330.5587    -5.5789      2.100    53.3340   -44.3842      -66.6        7.4    tss09      -17.5        2.3      -49.1        7.7
  330.7333   -23.5861      2.118    28.6366   -51.9419      -17.1        8.2    tss09        9.4        1.6      -26.5        8.4
  330.8617    17.4300      1.076    75.6717   -29.6340      -25.2        1.9    tss09      -32.1        1.9        6.9        2.7
  331.5433   -18.5942      0.619    36.6641   -51.1649      -64.0       38.0    skb81       15.3        1.3      -79.3       38.0
  331.8217    -3.1561      1.400    57.1170   -44.0578       13.1        7.4    tss09      -11.7        2.0       24.8        7.7
  331.9700    16.8717      1.639    76.1281   -30.7644      -21.0        6.8    tss09      -30.6        1.8        9.6        7.0
  332.1921    35.3881      0.660    89.2572   -16.6352      -87.7       14.5    tss09     -112.8        5.1       25.1       15.4
  332.2296    -2.4578      1.600    58.2357   -43.9773        2.3       12.0    tss09       -9.1        1.9       11.4       12.2
  332.3392    37.7050      1.493    90.8039   -14.8557      -90.5        1.4    tss09     -112.8        7.4       22.3        7.5
  332.3867     2.3114      0.976    63.4617   -41.1540      -16.8        5.3    tss09       -7.5        1.6       -9.3        5.5
  332.4383    35.9339      1.464    89.7670   -16.3206      -62.4        5.9    tss09     -112.9        5.5       50.5        8.0
  332.4929    -6.7119      2.400    53.4729   -46.6141     -110.5        6.0    tss09      -18.8        2.3      -91.7        6.4
  332.5075    -0.2192      1.094    60.9195   -42.8423      -11.0        7.5    tss09       -5.2        1.7       -5.8        7.7
  332.7333     1.9858      2.586    63.4249   -41.6286       -6.7       14.2    tss09       -7.4        1.5        0.7       14.3
  332.8504   -13.4692      0.391    44.8844   -50.2767       56.8        2.8    tss09        6.4        2.0       50.4        3.4
  332.8883    15.5081      1.502    75.8054   -32.3648      -13.6        6.5    tss09      -29.5        1.8       15.9        6.7
  333.0067     8.3214      0.484    69.7799   -37.5933      -13.0        1.0    skb81      -20.3        1.6        7.3        1.9
  333.0158   -11.4842      1.460    47.7327   -49.5024       13.6        4.8    tss09       -2.1        2.2       15.7        5.3
  333.0246    23.9278      1.125    82.2438   -26.0874      -88.6        4.2    tss09      -76.1        3.1      -12.5        5.2
  333.2117     6.7689      1.120    68.5273   -38.8110      -35.9        8.1    tss09      -18.3        1.6      -17.6        8.3
  333.5238    37.6528      2.249    91.5548   -15.4527      -70.6        8.2    tss09     -127.7        6.2       57.1       10.3
  333.7887    13.3769      1.900    74.8390   -34.5216       21.8        3.6    tss09      -27.3        1.8       49.1        4.0
  334.0833    35.3039      0.510    90.5020   -17.6209     -135.3        6.5    tss09     -129.9        4.6       -5.4        8.0
  334.3229    31.9469      2.200    88.5837   -20.4531     -136.6       11.4    tss09     -129.2        3.1       -7.4       11.8
  334.4300   -20.3808      2.316    35.3789   -54.3260        4.4        7.7    tss09       13.7        1.6       -9.3        7.9
  334.4508     2.3364      3.581    65.2894   -42.7052       56.9       16.1    tss09       -9.3        1.4       66.2       16.2
  334.7167    -3.5936      0.901    59.0435   -46.6486       -7.0        9.0    skb81       -8.0        2.0        1.0        9.2
  335.0917    26.4678      2.000    85.6178   -25.2497      -86.8        4.1    tss09      -96.6        2.4        9.8        4.8
  335.1354     0.4269      4.196    63.9084   -44.4698       -6.3        9.1    tss09       -4.8        1.5       -1.5        9.2
  335.3729    24.4925      0.900    84.5116   -26.9759      -33.9        9.2    tss09      -82.2        2.7       48.3        9.6
  335.4029    14.4989      2.277    77.1660   -34.7380      -30.0       11.5    tss09      -30.7        1.8        0.7       11.6
  335.6492     0.2600      1.362    64.1976   -44.9694      -15.4       13.8    tss09       -3.7        1.6      -11.7       13.9
  335.7792    14.8997      2.789    77.8200   -34.6739      -11.6        4.1    tss09      -32.3        1.9       20.7        4.5
  336.0833    13.0806      2.200    76.6270   -36.2399      -47.6        5.5    tss09      -29.0        1.7      -18.6        5.8
  336.4083    21.3019      1.953    83.1595   -30.0870     -125.0        2.0    skb81      -65.6        3.2      -59.4        3.7
  336.4467    -4.9503      1.404    58.9596   -48.8425      -59.4        8.5   lgb+11       -5.8        2.0      -53.6        8.7
  336.6938     0.8697      2.247    65.8227   -45.3567      -16.0       16.6    tss09       -3.0        1.5      -13.0       16.7
  336.7717     3.9325      1.249    69.0411   -43.3338      -19.1        5.5    tss09      -12.8        1.5       -6.3        5.7
  337.2192    -7.8961      0.638    55.9153   -51.1755      -27.7       15.0    tss09      -11.2        1.9      -16.5       15.1
  337.3275   -40.8592      0.446   358.4769   -57.7880     -304.0        8.0    bmv88       10.7        2.7     -314.7        8.5
  337.3942    26.3353      1.350    87.3819   -26.5738     -101.2        2.4    tss09      -90.1        2.5      -11.1        3.4
  337.4167    -8.5483      1.560    55.2218   -51.7015       -6.9        3.8    tss09      -12.1        1.9        5.2        4.3
  337.4267    -9.4594      1.600    53.9925   -52.2078      -10.8       16.3    tss09      -12.6        1.9        1.8       16.4
  337.5638   -13.4286      1.420    48.3797   -54.3337       17.9        5.6    tss09       -2.3        2.0       20.2        5.9
  337.6517    69.7744      1.426   111.2488    10.1642      -10.6        4.8    tss09      -14.6        3.6        4.0        6.0
  337.9887     6.9278      1.300    73.0793   -42.0558       -4.4       12.8    tss09      -20.7        1.7       16.3       12.9
  338.0938   -16.9839      1.780    43.1479   -56.3486       50.8        5.1    tss09        7.3        2.1       43.5        5.5
  338.1517    11.7308      1.037    77.4379   -38.5824      -53.2        3.3     ow95      -27.5        1.6      -25.7        3.7
  338.4933    10.1478      1.854    76.4328   -40.0015      -59.7        3.9    tss09      -25.4        1.5      -34.3        4.2
  338.7392   -20.9175      1.443    36.7390   -58.3235       -1.8        9.5    tss09       10.3        1.5      -12.1        9.6
  338.7900   -27.0136      1.495    25.2040   -59.7580       12.5        8.3    tss09       12.9        1.4       -0.4        8.4
  338.7937    -3.5586      2.400    62.8542   -49.8308       68.4       15.0    tss09        1.2        1.6       67.2       15.1
  339.0396   -17.1061      0.647    43.6080   -57.2256       33.2        9.8    tss09        5.7        2.1       27.5       10.0
  339.0933    28.4828      0.795    90.1169   -25.6486      -61.9        6.1    tss09     -101.9        3.1       40.0        6.9
  339.1417   -14.5561      0.325    47.8782   -56.2135       27.9       10.8    tss09       -2.7        2.2       30.6       11.0
  339.1725    -0.6339      1.800    66.6075   -48.2056      -10.5       15.2    tss09        0.3        1.5      -10.8       15.3
  339.5533    27.8311      0.835    90.0978   -26.4160      -89.6       15.4    tss09      -91.5        2.9        1.9       15.7
  339.6496    13.1328      2.300    80.0197   -38.4293       -4.6       11.5    tss09      -29.9        1.8       25.3       11.6
  339.8696    -4.0450      1.000    63.3379   -50.9683        7.4       15.4    tss09        0.9        1.6        6.5       15.5
  340.0779     2.3414      2.100    70.7168   -46.8023       24.3        7.2    tss09       -8.4        1.8       32.7        7.4
  340.2429    -0.8942      1.048    67.4123   -49.1705       25.6        3.1    tss09       -0.3        1.5       25.9        3.4
  340.3854    24.5117      1.800    88.7468   -29.6025     -103.5       12.0    tss09      -71.9        2.4      -31.6       12.2
  340.4571     9.8978      1.707    78.1672   -41.4417       11.2        8.6    tss09      -24.0        1.7       35.2        8.8
  340.4600   -10.2561      2.700    55.6164   -55.1476       -2.7        5.7    tss09      -12.8        1.8       10.1        6.0
  340.6996    17.6956      1.600    84.4654   -35.3932      -62.5        9.2    tss09      -53.7        2.6       -8.8        9.6
  340.7733     7.2750      1.600    76.1963   -43.6484      -54.0        4.0    tss09      -21.6        1.9      -32.4        4.4
  340.8600   -25.7417      0.774    28.3549   -61.3896       27.9        1.6    tss09       11.4        1.7       16.5        2.3
  340.8900    19.3083      1.900    85.7751   -34.1780      -45.0       11.3    tss09      -62.2        2.5       17.2       11.6
  341.4004    -6.5458      2.400    61.7257   -53.7267      -20.8       12.3    tss09       -3.8        1.6      -17.0       12.4
  341.4308    -2.0794      1.020    67.3122   -50.8471       16.8       10.6    tss09       -0.7        1.5       17.5       10.7
  341.4733     5.0156      1.091    74.8368   -45.8064      -40.4        6.3    tss09      -18.2        2.0      -22.2        6.6
  341.5467    -3.0103      1.348    66.3379   -51.5593       12.3       10.2    tss09       -0.3        1.5       12.6       10.3
  341.5758   -12.1142      0.630    53.8673   -57.0711      -25.4        2.0    tss09      -13.3        1.9      -12.1        2.8
  341.7663   -36.9628      2.252     4.5283   -62.0231        1.7        6.6    tss09       12.2        1.7      -10.5        6.8
  341.8537    13.3217      1.303    82.3585   -39.5856      -32.3        3.6    tss09      -26.5        2.0       -5.8        4.1
  341.9692   -12.6222      1.892    53.4372   -57.6643       -6.4        7.9    tss09      -13.5        2.0        7.1        8.1
  341.9942     3.1786      1.571    73.6038   -47.5176     -140.0       14.1    tss09      -13.7        2.0     -126.3       14.2
  342.1575    37.3033      1.541    97.4258   -19.4122       16.2        8.8    tss09     -142.7        5.2      158.9       10.2
  342.1608   -32.5978      2.268    13.8065   -62.9203       31.8        4.9    tss09       16.8        1.6       15.0        5.1
  342.2525    21.1175      1.274    88.2642   -33.3856      -80.1       10.6    tss09      -61.9        2.3      -18.2       10.9
  342.2929    19.8853      1.500    87.4921   -34.4388      -73.8        8.7    tss09      -59.7        2.4      -14.1        9.0
  342.3292   -30.6533      1.307    18.0822   -63.1208       -5.0        7.6    tss09       18.0        1.7      -23.0        7.8
  342.6054    14.3311      0.235    83.8897   -39.1964       -3.0       15.0    skb81      -28.9        2.2       25.9       15.2
  342.6367    19.5222      1.797    87.5797   -34.9198      -33.4        9.3    tss09      -57.8        2.3       24.4        9.6
  342.6850   -28.1108      0.525    23.7520   -63.3144       15.4        2.5    tss09       16.7        2.1       -1.3        3.3
  342.7054    22.3806      1.600    89.4950   -32.5454      -42.8        4.5    tss09      -59.4        2.3       16.6        5.1
  342.8946    18.8111      1.761    87.3533   -35.6484      -87.0        0.4    skb81      -55.1        2.4      -31.9        2.5
  343.1517    -3.0972      1.700    68.0007   -52.7990      -33.4       12.6    tss09       -2.0        1.5      -31.4       12.7
  343.2321     0.6297      0.517    72.3375   -50.2258        8.4        3.4    tss09       -9.2        1.8       17.6        3.8
  343.4904    16.1483      0.859    86.1109   -38.1836      -57.0        0.3    skb81      -37.8        2.4      -19.2        2.5
  343.5387    24.7567      2.359    91.7130   -30.9111     -558.0       43.0    skb81      -58.2        2.3     -499.8       43.1
  343.5433    11.6108      0.325    82.7832   -41.9403       28.0        4.0    skb81      -15.7        1.8       43.7        4.4
  343.5875    13.6969      0.677    84.4302   -40.2629       13.8        3.3    tss09      -22.3        2.1       36.1        3.9
  344.0004   -27.5989      1.751    25.1573   -64.4242        7.9        4.5    tss09       15.5        2.2       -7.6        5.0
  344.0442    23.0292      1.800    91.1474   -32.6335      -38.7        2.1    tss09      -53.5        2.1       14.8        3.0
  344.0458    31.6303      2.000    95.9759   -25.1397      -62.9       11.5    tss09     -101.6        3.7       38.7       12.1
  344.5246   -27.9725      0.927    24.3868   -64.9202       -2.0        6.6    tss09       15.6        2.2      -17.6        7.0
  344.5533    -4.4300      1.200    67.9712   -54.7309        4.8       16.7    tss09       -2.3        1.4        7.1       16.8
  344.6388    24.1258      0.200    92.3569   -31.9594      -22.1        5.3    tss09      -52.8        2.1       30.7        5.7
  344.7404     2.0617      2.668    75.5855   -50.1774      -56.9        6.8    tss09      -14.0        1.9      -42.9        7.1
  344.7525    -8.1842      1.377    63.1331   -57.3464      -10.0       10.2    tss09       -6.4        1.6       -3.6       10.3
  345.0487   -10.3622      2.297    60.2098   -58.9112      -29.8        4.5    tss09      -11.8        1.6      -18.0        4.8
  345.1062   -26.7394      1.476    27.4296   -65.3047       66.1        4.4    tss09       14.3        2.2       51.8        4.9
  345.1513    19.6669      2.200    90.1423   -36.0509      -34.8        7.5    tss09      -49.6        2.2       14.8        7.8
  345.1700     3.6194      1.700    77.6457   -49.2625       42.8       10.0    tss09      -15.0        2.1       57.8       10.2
  345.1792    16.9206      1.284    88.3780   -38.4112      -15.3       17.9    tss09      -38.1        2.5       22.8       18.1
  345.3650    37.4472      2.179    99.9031   -20.4578     -121.8        4.2    tss09      -97.2        4.6      -24.6        6.2
  345.4854    21.1319      1.900    91.3839   -34.9452      -42.7       10.8    tss09      -49.6        2.0        6.9       11.0
  346.1175     6.3356      1.268    81.2875   -47.6994       -3.0        1.8    tss09      -10.7        1.8        7.7        2.5
  346.1517    23.5186      1.300    93.4403   -33.1637      -37.4        2.5    tss09      -48.9        1.8       11.5        3.1
  346.3075    23.3089      1.800    93.4709   -33.4163      -48.1       15.5    tss09      -48.5        1.8        0.4       15.6
  346.3138   -27.6450      1.435    25.5057   -66.4693       46.8       15.2    tss09       14.2        2.3       32.6       15.4
  346.5638    -4.9967      1.139    69.6968   -56.5716       13.3        4.6    tss09       -3.8        1.6       17.1        4.9
  346.8163    32.5086      1.937    98.7304   -25.4213      -70.2        2.0    tss09      -83.6        2.5       13.4        3.2
  346.9021    11.2319      1.700    86.2085   -44.1119       39.7       13.9    tss09       -7.3        1.4       47.0       14.0
  346.9679    14.5758      1.100    88.6945   -41.3099      -12.1       13.6    tss09      -18.6        1.9        6.5       13.7
  347.0683     2.4814      0.637    78.8414   -51.3375      -11.5        7.3    tss09      -13.6        1.9        2.1        7.6
  347.0817     9.8594      2.200    85.3603   -45.3577        6.7       12.9    tss09       -5.8        1.4       12.5       13.0
  347.2229    -3.7528      0.300    72.1199   -56.1500        7.3       18.6    tss09       -5.9        1.7       13.2       18.7
  347.3096   -30.9867      1.380    17.0042   -67.3869       19.2        5.0    tss09       12.3        1.8        6.9        5.3
  347.3450    16.2867      1.300    90.2550   -40.0222      -19.2       12.0    tss09      -27.6        2.3        8.4       12.2
  347.3450    18.0600      1.200    91.3889   -38.4814      -19.0       13.4    tss09      -37.0        2.1       18.0       13.6
  347.5121    11.2344      1.600    86.9147   -44.4318       -0.6       15.8    tss09       -6.2        1.3        5.6       15.9
  347.7721    34.4197      1.817   100.4156   -24.0267      -37.2        5.3    tss09      -79.6        2.7       42.4        5.9
  347.8204   -10.6469      1.542    63.0802   -61.2481      -87.7       10.1    tss09       -9.7        1.6      -78.0       10.2
  347.8238    10.1378      0.432    86.4500   -45.5219      -13.9       10.5    tss09       -5.6        1.4       -8.3       10.6
  347.9475    45.7325      1.447   105.3161   -13.7033       16.9       12.1    tss09      -22.3        1.7       39.2       12.2
  348.0433    12.4008      1.285    88.3832   -43.7122       11.3        5.4    tss09       -8.6        1.5       19.9        5.6
  348.2596    10.6642      2.000    87.3661   -45.3044      -24.3       18.3    tss09       -5.5        1.3      -18.8       18.3
  348.4504    47.2042      0.742   106.2209   -12.4749       -8.0        9.9   rdf+08      -21.9        1.6       13.9       10.0
  348.6204    13.9850      1.645    90.1481   -42.6311       13.1       15.0    tss09      -13.0        1.8       26.1       15.1
  348.7021   -31.6442      1.322    15.0019   -68.5195       -9.8        4.3    tss09        9.9        1.6      -19.7        4.6
  349.0300     1.0033      2.638    79.8953   -53.7078      -45.1       12.6    tss09      -14.3        1.9      -30.8       12.7
  349.2817    37.7206      1.080   103.0537   -21.4838      -94.2       12.2    tss09      -61.4        2.1      -32.8       12.4
  349.3433   -11.3731      0.549    63.8631   -62.8690        3.1       14.9    tss09       -8.1        1.5       11.2       15.0
  349.6900    -7.7622      1.200    70.0620   -60.7265      -23.5        6.2    tss09       -4.8        1.5      -18.7        6.4
  349.9083    -3.4122      1.200    76.1817   -57.6957       -5.7        8.8    tss09      -10.8        1.9        5.1        9.0
  350.0312     8.8303      2.000    88.1469   -47.7789      -20.4       13.7    tss09       -4.1        1.3      -16.3       13.8
  350.1867     5.2303      0.623    85.4244   -50.9162       13.5        4.9    tss09       -5.1        1.4       18.6        5.1
  350.3258    -8.4558      3.164    69.9397   -61.6613        5.8       18.6    tss09       -5.2        1.5       11.0       18.7
  350.4992    27.5464      1.253    99.6922   -31.2576     -268.6        0.9    hoe89      -73.6        2.7     -195.0        2.9
  350.5846    44.7619      1.310   106.7305   -15.2887      -20.1        5.6    tss09      -22.4        1.6        2.3        5.8
  350.6083    50.9644      1.279   108.9401    -9.4734      -77.5        4.7    tss09      -36.4        2.3      -41.1        5.3
  350.8637   -30.9661      2.546    16.3889   -70.4260        6.8        7.3    tss09        7.6        1.5       -0.8        7.4
  350.8725    -6.8722      2.000    73.0576   -60.9139       15.9       15.1    tss09       -5.9        1.6       21.8       15.2
  350.8829    -3.2847      1.411    77.7434   -58.2214       -6.5        5.6    tss09      -12.1        1.8        5.6        5.9
  350.9129    -6.2997      2.144    73.9144   -60.5218       16.7        9.4    tss09       -6.6        1.7       23.3        9.6
  350.9267    27.5889      1.690   100.1197   -31.3673      -35.1       10.7    tss09      -74.1        2.8       39.0       11.1
  351.3279    11.3108      1.965    91.5705   -46.2504       -1.8       17.3    tss09       -5.4        1.4        3.6       17.4
  351.3446   -10.7839      1.500    67.7112   -63.9839       11.6        7.6    tss09       -4.9        1.4       16.5        7.7
  351.7200    15.1275      1.300    94.4925   -43.0263      -11.3       15.4    tss09      -16.0        1.8        4.7       15.5
  351.7458    -0.3978      2.160    82.2590   -56.4482      -32.7        8.1    tss09      -14.2        1.7      -18.5        8.3
  351.8900     9.6694      1.843    91.1425   -47.9576       -7.3        2.0    tss09       -3.6        1.3       -3.7        2.4
  351.9500   -14.7986      2.465    61.0657   -66.9655       13.9        6.9    tss09       -3.3        1.4       17.2        7.0
  351.9892    27.2647      0.875   100.9988   -32.0269       42.1        4.5     ow95      -69.8        2.7      111.9        5.3
  352.0442    29.6194      1.015   102.0651   -29.8564      -76.6        3.7     ow95      -83.9        2.5        7.3        4.5
  352.3233   -47.5050      1.306   335.7279   -64.0553       25.0        2.0    skb81       10.0        2.7       15.0        3.3
  352.6700    11.0050      1.489    93.0670   -47.1299     -307.0        3.0    skb81       -4.5        1.4     -302.5        3.3
  352.8000    46.4439      1.500   108.8202   -14.2176       32.2       18.9    tss09      -22.9        1.7       55.1       19.0
  352.9108   -15.9492      1.153    59.9905   -68.3852       11.6        5.7    tss09       -1.3        1.3       12.9        5.8
  353.1062    -9.9656      1.691    71.8389   -64.6744       21.6        8.4    tss09       -2.5        1.4       24.1        8.5
  353.2167     3.7664      1.300    88.3732   -53.7489       22.1       19.0    tss09       -4.1        1.4       26.2       19.1
  353.2513    13.7761      0.300    95.5441   -44.8843       30.2       12.4    tss09       -9.9        1.6       40.1       12.5
  353.3988    19.2219      2.200    98.7008   -39.9589      -75.4       17.9    tss09      -30.1        1.7      -45.3       18.0
  353.5533     7.6078      0.401    91.8849   -50.5499      -16.7        6.1    tss09       -1.0        1.3      -15.7        6.2
  353.8350    -1.5194      1.184    84.2725   -58.5583      -33.1        2.4    tss09      -12.5        1.6      -20.6        2.9
  354.1275     2.1789      1.871    88.3418   -55.5784      -11.3        7.9    tss09       -6.1        1.5       -5.2        8.0
  354.1992    12.4967      1.700    95.9803   -46.4322      -20.9        8.0    tss09       -6.9        1.5      -14.0        8.1
  354.4887    -2.5158      1.072    84.2498   -59.7497       -8.6        2.2    tss09      -11.2        1.6        2.6        2.7
  354.5479    39.5589      1.059   107.8771   -21.1620      -30.6       10.8    tss09      -55.6        2.2       25.0       11.0
  354.5888    36.1061      2.280   106.7749   -24.4621      -70.8       13.0    tss09      -70.5        1.8       -0.3       13.1
  354.5938     8.1983      1.100    93.7503   -50.4873       -7.7       11.2    tss09       -1.1        1.4       -6.6       11.3
  354.7517    30.0961      0.400   104.8019   -30.2129      -87.0       14.9    tss09      -80.4        2.1       -6.6       15.0
  354.7783    -2.0778      2.871    85.2053   -59.5435      -29.2        8.3    tss09      -11.1        1.6      -18.1        8.4
  354.8737     2.7347      2.666    89.9722   -55.4648       -2.4       15.6    tss09       -3.9        1.4        1.5       15.7
  354.9775   -33.1711      1.802     7.2291   -73.4267      -90.0       10.0    skb81        6.9        1.2      -96.9       10.1
  355.2383    33.3172      1.000   106.3954   -27.2811      -49.9       14.1    tss09      -77.7        1.8       27.8       14.2
  355.2412    -1.0622      1.300    87.0298   -58.9314       -2.9        8.3    tss09       -9.8        1.6        6.9        8.4
  355.2417     4.5211      2.591    91.9945   -54.0629       -1.1        5.8    tss09       -1.1        1.4       -0.0        6.0
  355.3079    39.3078      0.820   108.4002   -21.5747      -54.8       15.4   kmg+03      -59.8        2.3        5.0       15.6
  355.3562    22.9711      2.400   102.6104   -37.1224      -32.4        9.0    tss09      -41.9        1.7        9.5        9.2
  355.7354    -3.3739      0.896    85.4015   -61.1511      -25.8        1.7     ow95       -8.5        1.5      -17.3        2.3
  355.8012    23.6625      1.328   103.3780   -36.6049      -47.6        5.2    tss09      -46.5        1.9       -1.1        5.5
  356.0938    29.8722      2.000   106.0044   -30.7856     -107.6        3.3    tss09      -77.7        2.0      -29.9        3.9
  356.1792    -3.2319      1.173    86.3356   -61.2694       -0.8        7.6    tss09       -7.9        1.6        7.1        7.8
  356.2208    25.9950      0.700   104.7315   -34.5136      -34.6       14.1    tss09      -60.9        2.2       26.3       14.3
  356.2321   -30.6842      0.677    15.2564   -75.0321       18.6       14.1    tss09        9.1        1.2        9.5       14.2
  356.3017   -15.9189      0.621    65.6721   -70.9850       25.7       12.2    tss09       -1.5        1.4       27.2       12.3
  356.6000    45.3167      1.400   111.1096   -16.0569        9.0        9.3    tss09      -29.7        1.7       38.7        9.5
  356.6533     9.5128      0.673    97.5028   -50.1310        1.0        1.0    skb81       -3.4        1.5        4.4        1.8
  356.7292    42.6039      1.700   110.4642   -18.7005      -24.1       14.5    tss09      -44.6        2.3       20.5       14.7
  356.8529     0.8794      1.323    91.5443   -58.0363        0.8       16.5    tss09       -5.7        1.4        6.5       16.6
  357.0108   -16.5200      0.576    65.5368   -71.8923       -0.5        1.1    tss09       -1.1        1.4        0.6        1.8
  357.0487    -4.4322      1.106    86.5461   -62.7472       -2.5        5.2    tss09       -5.1        1.6        2.6        5.4
  357.1321     6.4164      1.540    96.2342   -53.1631       38.8        4.8    tss09       -1.5        1.4       40.3        5.0
  357.2921    -4.6342      2.300    86.7641   -63.0468      -11.8        7.4    tss09       -4.2        1.6       -7.6        7.6
  357.3367    38.8214      1.032   109.8914   -22.4729      -95.5        8.2    tss09      -69.8        2.6      -25.7        8.6
  357.4175    17.8097      2.100   102.7768   -42.6317        6.3       14.2    tss09      -26.9        1.4       33.2       14.3
  357.5083    11.1106      0.921    99.6248   -48.9625      -29.2        4.8    tss09       -6.5        1.5      -22.7        5.0
  357.5642    23.5331      1.693   105.2489   -37.2289      -71.6       11.1    tss09      -50.1        1.9      -21.5       11.3
  357.5775    -0.1161      1.363    91.8975   -59.2538       20.2       16.5    tss09       -6.0        1.5       26.2       16.6
  357.9837    -1.1536      0.174    91.6646   -60.3619        6.0       12.0    skb81       -6.2        1.6       12.2       12.1
  358.1479    -9.5400      1.600    81.8662   -67.5900       14.3       16.9    tss09        3.0        1.3       11.3       16.9
  358.2975   -27.7236      0.889    26.9409   -77.0685       42.6       17.9    tss09       11.6        1.0       31.0       17.9
  358.3662    15.0617      1.900   102.7529   -45.5264      -26.9       13.9    tss09      -18.0        1.3       -8.9       14.0
  358.5900    45.8847      1.986   112.6580   -15.8453      102.0        7.6   kmg+03      -29.9        1.9      131.9        7.8
  358.5975    -6.8731      1.900    86.5733   -65.6338      -17.9       12.0    tss09        1.7        1.4      -19.6       12.1
  358.6258   -15.2197      2.675    72.0366   -72.1973       -0.9        1.3    tss09       -2.4        1.3        1.5        1.9
  358.6817   -29.6478      2.350    18.1850   -77.2841        2.5       15.9    tss09       10.9        1.0       -8.4       15.9
  358.7150    -4.0842      0.720    90.0924   -63.2897      -14.5        6.9    tss09       -2.9        1.7      -11.6        7.1
  358.8642    22.8883      1.700   106.4650   -38.1868      -65.0       10.6    tss09      -48.5        1.8      -16.5       10.8
  358.9554    30.7642      2.200   109.0513   -30.6041      -71.9        7.7    tss09      -71.0        1.8       -0.9        7.9
  359.0025   -68.3342      2.751   310.5208   -47.9691       47.0        7.0    skb81       27.6        5.3       19.4        8.8
  359.1000    81.8811      1.344   120.8932    19.2281     -137.9        5.3    tss09        3.4        1.6     -141.3        5.5
  359.1650    23.4456      1.700   106.9936   -37.7250      -48.1       15.2    tss09      -52.3        1.9        4.2       15.3
  359.2775     4.8156      1.248    98.5534   -55.4636        6.4       18.3    tss09       -2.8        1.4        9.2       18.4
  359.3492   -24.8508      1.614    40.5327   -77.6509        3.0        4.0   mgh+10        9.9        1.1       -6.9        4.1
  359.5408    49.3625      1.052   114.0888   -12.5923      -12.5        4.1    tss09      -21.5        2.2        9.0        4.7
  359.5450   -10.3356      1.638    83.6371   -69.0387     1470.0       88.0   bbp+11        2.8        1.3     1467.2       88.0
  359.6200     4.5067      2.298    98.9162   -55.8760      -52.9       13.9    tss09       -2.9        1.3      -50.0       14.0
  359.6917    19.9222      1.066   106.3811   -41.2506     -159.1        2.2    tss09      -34.0        1.4     -125.1        2.6
  359.7492    39.3744      1.198   112.0010   -22.3816     -152.3        7.7    tss09      -78.2        3.0      -74.1        8.2
  359.7871    -5.2236      1.900    90.9912   -64.8015        2.2       12.7    tss09        0.2        1.6        2.0       12.8
  359.8442    18.1914      1.200   105.9341   -42.9555      -27.5        2.7    tss09      -28.0        1.2        0.5        3.0
  359.8883    38.8450      2.704   111.9903   -22.9219     -144.9        4.6    tss09      -79.3        2.8      -65.6        5.4
  359.8979   -31.5619      0.991     8.4053   -77.8733      -38.3       11.0    tss09        9.5        1.0      -47.8       11.0


===============================================References      
Ref1:
akm+98: Athreya, R.M., Kapahi, V.K., McCarthy, P.J., et al. 1998, A&A, 329, 809
bbp+11: Battye, R.A., Browne, I.W. A., Peel, M.W., et al. 2011, MNRAS, 413, 132
blh+89: Beck, R., Loiseau, N., Hummel, E., et al. 1989, A&A, 222, 58 
bfm+10: Bonafede, A., Feretti, L., Murgia, M., et al. 2010, A&A, 513, 30
bvb+13: Bonafede, A., Vazza, F., Brüggen, M., et al. 2013, MNRAS, 433, 3208
bre08:  Brentjens, M. A. 2008, A&A, 489, 69
bbh+07: Broderick, J.W., Bryant, J.J., Hunstead, R.W., et al. 2007, MNRAS, 381, 341B
bmv88:  Broten, N.W., MacLeod, J.M., Vallee, J.P. 1988, Ap&SS, 141, 303
bhg+07: Brown, J.C., Haverkorn, M., Gaensler, B. M., et al. 2007, ApJ, 663, 258
btj03:  Brown, J.C., Taylor, A. R., Jackel, B. J. 2003, ApJS, 145, 213
cla00:  Clarke, T.E. 2000, Ph.D.Thesis
ckb01:  Clarke, T.E., Kronberg, P.P., Bohringer, H. 2001, ApJ, 547, 111
ccsk92: Clegg, A.W., Cordes, J.M.,Simonetti, J.M., et al. 1992, ApJ, 386, 143
fbc+04: Fanti, C., Branchesi, M., Cotton, W.D., et al. 2004, A&A, 427, 465
fem+09: Feain, I.J., Ekers, R.D., Murphy, T., et al. 2009, ApJ, 707, 114
gdm+01: Gaensler, B.M., Dickey, J.M., McClure-Griffiths, N.M., et al. 2001, ApJ, 549, 959
ghba13: Gießübel, R., Heald, G., Beck, R., Arshakian, T. G. 2013, A&A, 559, 27
gkb+04: Goodlet, J.A., Kaiser, C.R., Best, P.N., et al. 2004, MNRAS, 347, 508
gdm+10: Govoni, F., Dolag, K., Murgia, M., et al. 2010, A&A, 522, 105
gmf+06: Govoni, F., Murgia, M., Feretti, L., et al. 2006, A&A, 460, 425
hbb98:  Han, J.L., Beck, R., Berkhuijsen, E.M. 1998, A&A, 335, 1117
hkd03a: Haverkorn, M., Katgert, P., de Bruyn, A.G. 2003a, A&A, 403, 1031
hkd03b: Haverkorn, M., Katgert, P., de Bruyn, A.G. 2003b, A&A, 404, 233
hbe09:  Heald, G., Braun, R., Edmonds, R. 2009, A&A, 503, 409
hoe89:  Hennessy, G.S., Owen, F.N., Eilek, J.A., 1989, ApJ 347, 144
jlg95:  Johnson, R.A., Leahy, J.P., Garrington, S. T. 1995, MNRAS, 273, 877
je04:   Johnston-Hollitt, M., Ekers, R.D. 2004, astro.ph.11045J
kim88:  Kim, K. 1988, JKAS, 21, 133
kkd+94: Kim, K.-T., Kronberg, P.P., Dewdney, P.E., et al. 1994, A&AS, 105, 385
kkl88:  Kim, K.-T., Kronberg, P.P., Landecker, T.L. 1988, AJ, 96, 704
kmg+03: Klein, U., Mack, K.-H., Gregorini, L., et al. 2003, A&A, 406, 579
lgb+11: Law, C.J., Gaensler, B.M., Bower, G.C., et al. 2011, ApJ, 728, 57
lsc90:  Lazio, T.J., Spangler, S.R., Cordes, J.M. 1990, ApJ, 363, 515
mbm11:  Mantovani, F., Bondi, M., Mack, K.-H. 2011, A&A, 533, 79
mmm+09: Mantovani, F., Mack, K.-H., Montenegro-Montes, F.M. Rossetti, A., Kraus, A. 2009, A&A, 502, 61
mgh+10: Mao, S.A., Gaensler, B.M., Haverkorn, M., et al. 2010, ApJ, 714, 1170
mgs+08: Mao, S.A., Gaensler, B.M., Stanimirović, S., et al. 2008, ApJ, 688, 1029
mmg+12a:Mao, S.A., McClure-Griffiths, N.M., Gaensler, B.M., et al. 2012a, ApJ, 755, 21
mmg+12b:Mao, S.A., McClure-Griffiths, N.M., Gaensler, B.M., et al. 2012b, ApJ, 759, 25
ms96:   Minter, A.H., & Spangler, S.R. 1996, ApJ, 458, 194
obs+90: O'Dea, C.P., Baum, S.A., Stanghellini, C., et al. 1990, A&AS, 84, 549
ow95:   Oren, A.L., & Wolfe, A.M. 1995, ApJ, 445, 624
obr+12: O'Sullivan, S.P., Brown, S., Robishaw, T., et al. 2012, MNRAS, 421, 3300
prm+89: Pedelty, J.A., Rudnick, L., McCarthy, P.J., et al. 1989, AJ, 97, 647
pdb+11: Pizzo, R.F., de Bruyn, A.G., Bernardi, G., et al. 2011, A&A, 525, 104
pus01:  Pushkarev, A.B. 2001, ARep, 45, 667
rdf+08: Rossetti, A., Dallacasa, D., Fanti, C., et al. 2008, A&A, 487, 865
rrs05:  Roy, S., Rao, A.P., Subrahmanyan, R. 2005, MNRAS, 360, 1305
rj83:   Rudnick L., & Jones T.W. 1983, AJ, 88, 518
rje+84: Rudnick, L., Jones, T.W., Edgar, B.K., et al. 1984, AJ 89, 316
skb81:  Simard-Normandin, M., Kronberg, P. P., Button, S. 1981, ApJS, 45, 97
shk+98: Saikia, D.J., Holmes, G.F., Kulkarni, A.R., et al. 1998, MNRAS, 298, 877
ssf13:  Savage, A.H., Spangler, S.R., Fischer, P.D. 2013, ApJ, 765, 42
skd09:  Schnitzeler, D.H.F.M., Katgert, P., de Bruyn, A.G. 2009, A&A, 494, 611
sim92:  Simonetti J.H., 1992, ApJ, 386, 170
sc86:   Simonetti J.H., & Cordes J.M., 1986, ApJ 310, 160
sod+98: Stanghellini, C., O'Dea, C.P., Dallacasa, D., et al. 1998, A&AS, 131, 303
tit92:  Taylor, G.B., Inoue, M., Tabara, H. 1992, A&A, 264, 421
vbs+11: Van Eck, C.L., Brown, J.C., Stil, J.M., et al. 2011, ApJ, 728, 97
wsi+09: Whiting, C.A., Spangler, S.R., Ingleby, L.D., et al. 2009, ApJ, 694, 1452
wro93:  Wrobel, J.M. 1993, AJ, 106, 444

tss09:  Taylor, A. R., Stil, J. M., Sunstrum, C, 2009, ApJ 702, 1230

